Euclid preparation. 3-dimensional galaxy clustering in configuration space. Part I. 2-point correlation function estimation

The 2-point correlation function of the galaxy spatial distribution is a major cosmological observable that enables constraints on the dynamics and geometry of the Universe. The Euclid mission aims at performing an extensive spectroscopic survey of approximately 20--30 million H$\alpha$-emitting galaxies up to about redshift two. This ambitious project seeks to elucidate the nature of dark energy by mapping the 3-dimensional clustering of galaxies over a significant portion of the sky. This paper presents the methodology and software developed for estimating the 3-dimensional 2-point correlation function within the Euclid Science Ground Segment. The software is designed to overcome the significant challenges posed by the large and complex Euclid data set, which involves millions of galaxies. Key challenges include efficient pair counting, managing computational resources, and ensuring the accuracy of the correlation function estimation. The software leverages advanced algorithms, including kd-tree, octree, and linked-list data partitioning strategies, to optimise the pair-counting process. The implementation also includes parallel processing capabilities using shared-memory open multi-processing to further enhance performance and reduce computation times. Extensive validation and performance testing of the software are presented. The results indicate that the software is robust and can reliably estimate the 2-point correlation function, which is essential for deriving cosmological parameters with high precision. Furthermore, the paper discusses the expected performance of the software during different stages of the Euclid Wide Survey observations and forecasts how the precision of the correlation function measurements will improve over the mission's timeline, highlighting the software's capability to handle large data sets efficiently.

==> 100.json <==
{
  "design" : {
    "auto_frame" : true,
    "connector_path_style" : "rounded",
    "paper" : {
      "bottom_margin" : 20,
      "left_margin" : 20,
      "name" : "a4",
      "ori" : true,
      "right_margin" : 20,
      "top_margin" : 20
    },
    "show_page_marker" : true,
    "theme_name" : "office"
  },
  "editor_version" : "252",
  "frame" : "{{0, 0}, {827, 1169}}",
  "shapes" : {
    "childrens" : {
      "4DEDAD07-74B4-4CB9-841C-F6DB1ABDD530" : [
        "ABD84CF1-8974-4C1E-A69C-4AC35BF92641"
      ]
    },
    "connections" : {
      "01DD763E-019A-41FA-9026-189062259F07" : [
        "C3F5A257-F955-4551-AB93-642A3E7033CF",
        "B1BE56BB-235B-4DF2-8F79-49E3E3571FA6"
      ],
      "19CDED1A-6A94-4BDC-AD8E-C4704FC7EEB3" : [
        "free",
        "4DEDAD07-74B4-4CB9-841C-F6DB1ABDD530"
      ],
      "74336879-F3CF-4DEE-8CFE-C1ECF4A31651" : [
        "4DEDAD07-74B4-4CB9-841C-F6DB1ABDD530",
        "51BB04C4-A75E-47D3-A238-AA262D3982C0"
      ],
      "D3165E9F-A19B-4581-AC88-F3BBB138BC75" : [
        "51BB04C4-A75E-47D3-A238-AA262D3982C0",
        "C3F5A257-F955-4551-AB93-642A3E7033CF"
      ]
    },
    "connectors" : [
      {
        "entry_point" : {
          "direction" : 0,
          "location" : "{0, 0.5}",
          "offset" : "{0, 0}"
        },
        "exit_point" : {
          "direction" : 0,
          "location" : "{0, -0.5}",
          "offset" : "{0, 0}"
        },
        "identifier" : "01DD763E-019A-41FA-9026-189062259F07",
        "is_locked" : false,
        "is_relative" : false,
        "is_template" : false,
        "private_style" : {
          "connector_mode" : 2,
          "cross_style" : "round"
        },
        "shape" : "connector",
        "source_point" : "{400, 800}",
        "tag" : 0,
        "target_point" : "{400, 850}",
        "theme_style" : "edge_11",
        "value" : {
          "labels" : [

          ]
        },
        "visible" : true
      },
      {
        "entry_point" : {
          "direction" : 0,
          "location" : "{0, 0.5}",
          "offset" : "{0, 0}"
        },
        "exit_point" : {
          "direction" : 0,
          "location" : "{-0.00023437499999999999, -0.46223958333333331}",
          "offset" : "{0, 0}"
        },
        "identifier" : "D3165E9F-A19B-4581-AC88-F3BBB138BC75",
        "is_locked" : false,
        "is_relative" : false,
        "is_template" : false,
        "private_style" : {
          "connector_mode" : 2,
          "cross_style" : "round"
        },
        "shape" : "connector",
        "source_point" : "{400, 600}",
        "tag" : 0,
        "target_point" : "{399.953125, 655.6640625}",
        "theme_style" : "edge_11",
        "value" : {
          "labels" : [

          ]
        },
        "visible" : true
      },
      {
        "entry_point" : {
          "direction" : 0,
          "location" : "{0, 0.5}",
          "offset" : "{0, 0}"
        },
        "exit_point" : {
          "direction" : 0,
          "location" : "{0.00060546875, -0.45385416666666667}",
          "offset" : "{0, 0}"
        },
        "identifier" : "74336879-F3CF-4DEE-8CFE-C1ECF4A31651",
        "is_locked" : false,
        "is_relative" : false,
        "is_template" : false,
        "private_style" : {
          "connector_mode" : 2,
          "cross_style" : "round"
        },
        "shape" : "connector",
        "source_point" : "{400, 400}",
        "tag" : 0,
        "target_point" : "{400.12109375, 456.921875}",
        "theme_style" : "edge_11",
        "value" : {
          "labels" : [

          ]
        },
        "visible" : true
      },
      {
        "entry_point" : {
          "direction" : 0,
          "location" : "{0, 0}",
          "offset" : "{0, 0}"
        },
        "exit_point" : {
          "direction" : 0,
          "location" : "{0, -0.5}",
          "offset" : "{0, 0}"
        },
        "identifier" : "19CDED1A-6A94-4BDC-AD8E-C4704FC7EEB3",
        "is_locked" : false,
        "is_relative" : false,
        "is_template" : false,
        "private_style" : {
          "connector_mode" : 2,
          "cross_style" : "round"
        },
        "shape" : "connector",
        "source_point" : "{400, 200}",
        "tag" : 0,
        "target_point" : "{400, 250}",
        "theme_style" : "edge_11",
        "value" : {
          "labels" : [

          ]
        },
        "visible" : true
      }
    ],
    "nodes" : [
      {
        "angle" : 0,
        "connectable" : true,
        "identifier" : "4DEDAD07-74B4-4CB9-841C-F6DB1ABDD530",
        "is_locked" : false,
        "is_relative" : false,
        "is_template" : false,
        "layout" : "container",
        "lock_aspect_ratio" : false,
        "position" : "{300, 250}",
        "shape" : "container2",
        "size" : "{200, 150}",
        "tag" : 0,
        "theme_style" : "variant_1",
        "value" : {
          "labels" : [
            {
              "dx" : 0,
              "dy" : 0,
              "parameter" : 0,
              "position" : 0,
              "string" : "YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGvEBYLDBMUIiMkJSYuLzVBREdLVV1eYmVoVSRudWxs0w0ODxARElhOU1N0cmluZ1YkY2xhc3NcTlNBdHRyaWJ1dGVzgAKAFYADVVNldHVw0xUWDhccIVdOUy5rZXlzWk5TLm9iamVjdHOkGBkaG4AEgAWABoAHpB0eHx+ACIALgA+AD4AUVk5TRm9udF8QEE5TUGFyYWdyYXBoU3R5bGVfEBBOU1VuZGVybGluZUNvbG9yV05TQ29sb3LUJygpDiorLC1WTlNTaXplWE5TZkZsYWdzVk5TTmFtZSNALAAAAAAAABAQgAmACllIZWx2ZXRpY2HSMDEyM1okY2xhc3NuYW1lWCRjbGFzc2VzVk5TRm9udKIyNFhOU09iamVjdNY2Nw44OTo7PD0+Pz5aTlNUYWJTdG9wc1tOU0FsaWdubWVudFxOU1RleHRCbG9ja3NfEB9OU0FsbG93c1RpZ2h0ZW5pbmdGb3JUcnVuY2F0aW9uW05TVGV4dExpc3RzgAAQAoAOgAwQAYAM0hYOQkOggA3SMDFFRldOU0FycmF5okU00jAxSElfEBdOU011dGFibGVQYXJhZ3JhcGhTdHlsZaNISjRfEBBOU1BhcmFncmFwaFN0eWxl1UxNTk8OUFFSU1RXTlNXaGl0ZVxOU0NvbXBvbmVudHNcTlNDb2xvclNwYWNlXxASTlNDdXN0b21Db2xvclNwYWNlQjEAQzEgMRADgBCAE9RWV1gOWVpbXFROU0lEVU5TSUNDV05TTW9kZWwQCYAREACAEk8REZwAABGcYXBwbAIAAABtbnRyR1JBWVhZWiAH3AAIABcADwAuAA9hY3NwQVBQTAAAAABub25lAAAAAAAAAAAAAAAAAAAAAAAA9tYAAQAAAADTLWFwcGwAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAVkZXNjAAAAwAAAAHlkc2NtAAABPAAACBpjcHJ0AAAJWAAAACN3dHB0AAAJfAAAABRrVFJDAAAJkAAACAxkZXNjAAAAAAAAAB9HZW5lcmljIEdyYXkgR2FtbWEgMi4yIFByb2ZpbGUAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAbWx1YwAAAAAAAAAfAAAADHNrU0sAAAAuAAABhGRhREsAAAA6AAABsmNhRVMAAAA4AAAB7HZpVk4AAABAAAACJHB0QlIAAABKAAACZHVrVUEAAAAsAAACrmZyRlUAAAA+AAAC2mh1SFUAAAA0AAADGHpoVFcAAAAaAAADTGtvS1IAAAAiAAADZm5iTk8AAAA6AAADiGNzQ1oAAAAoAAADwmhlSUwAAAAkAAAD6nJvUk8AAAAqAAAEDmRlREUAAABOAAAEOGl0SVQAAABOAAAEhnN2U0UAAAA4AAAE1HpoQ04AAAAaAAAFDGphSlAAAAAmAAAFJmVsR1IAAAAqAAAFTHB0UE8AAABSAAAFdm5sTkwAAABAAAAFyGVzRVMAAABMAAAGCHRoVEgAAAAyAAAGVHRyVFIAAAAkAAAGhmZpRkkAAABGAAAGqmhySFIAAAA+AAAG8HBsUEwAAABKAAAHLmFyRUcAAAAsAAAHeHJ1UlUAAAA6AAAHpGVuVVMAAAA8AAAH3gBWAWEAZQBvAGIAZQBjAG4A4QAgAHMAaQB2AOEAIABnAGEAbQBhACAAMgAsADIARwBlAG4AZQByAGkAcwBrACAAZwByAOUAIAAyACwAMgAgAGcAYQBtAG0AYQAtAHAAcgBvAGYAaQBsAEcAYQBtAG0AYQAgAGQAZQAgAGcAcgBpAHMAbwBzACAAZwBlAG4A6AByAGkAYwBhACAAMgAuADIAQx6lAHUAIABoAOwAbgBoACAATQDgAHUAIAB4AOEAbQAgAEMAaAB1AG4AZwAgAEcAYQBtAG0AYQAgADIALgAyAFAAZQByAGYAaQBsACAARwBlAG4A6QByAGkAYwBvACAAZABhACAARwBhAG0AYQAgAGQAZQAgAEMAaQBuAHoAYQBzACAAMgAsADIEFwQwBDMEMAQ7BEwEPQQwACAARwByAGEAeQAtBDMEMAQ8BDAAIAAyAC4AMgBQAHIAbwBmAGkAbAAgAGcA6QBuAOkAcgBpAHEAdQBlACAAZwByAGkAcwAgAGcAYQBtAG0AYQAgADIALAAyAMEAbAB0AGEAbADhAG4AbwBzACAAcwB6APwAcgBrAGUAIABnAGEAbQBtAGEAIAAyAC4AMpAadShwcJaOUUlepgAyAC4AMoJyX2ljz4\/wx3y8GAAg1ozAyQAgrBC5yAAgADIALgAyACDVBLhc0wzHfABHAGUAbgBlAHIAaQBzAGsAIABnAHIA5QAgAGcAYQBtAG0AYQAgADIALAAyAC0AcAByAG8AZgBpAGwATwBiAGUAYwBuAOEAIAFhAGUAZADhACAAZwBhAG0AYQAgADIALgAyBdIF0AXeBdQAIAXQBeQF1QXoACAF2wXcBdwF2QAgADIALgAyAEcAYQBtAGEAIABnAHIAaQAgAGcAZQBuAGUAcgBpAGMBAwAgADIALAAyAEEAbABsAGcAZQBtAGUAaQBuAGUAcwAgAEcAcgBhAHUAcwB0AHUAZgBlAG4ALQBQAHIAbwBmAGkAbAAgAEcAYQBtAG0AYQAgADIALAAyAFAAcgBvAGYAaQBsAG8AIABnAHIAaQBnAGkAbwAgAGcAZQBuAGUAcgBpAGMAbwAgAGQAZQBsAGwAYQAgAGcAYQBtAG0AYQAgADIALAAyAEcAZQBuAGUAcgBpAHMAawAgAGcAcgDlACAAMgAsADIAIABnAGEAbQBtAGEAcAByAG8AZgBpAGxmbpAacHBepnz7ZXAAMgAuADJjz4\/wZYdO9k4AgiwwsDDsMKQwrDDzMN4AIAAyAC4AMgAgMNcw7TDVMKEwpDDrA5MDtQO9A7kDugPMACADkwO6A8EDuQAgA5MDrAO8A7wDsQAgADIALgAyAFAAZQByAGYAaQBsACAAZwBlAG4A6QByAGkAYwBvACAAZABlACAAYwBpAG4AegBlAG4AdABvAHMAIABkAGEAIABHAGEAbQBtAGEAIAAyACwAMgBBAGwAZwBlAG0AZQBlAG4AIABnAHIAaQBqAHMAIABnAGEAbQBtAGEAIAAyACwAMgAtAHAAcgBvAGYAaQBlAGwAUABlAHIAZgBpAGwAIABnAGUAbgDpAHIAaQBjAG8AIABkAGUAIABnAGEAbQBtAGEAIABkAGUAIABnAHIAaQBzAGUAcwAgADIALAAyDiMOMQ4HDioONQ5BDgEOIQ4hDjIOQA4BDiMOIg5MDhcOMQ5IDicORA4bACAAMgAuADIARwBlAG4AZQBsACAARwByAGkAIABHAGEAbQBhACAAMgAsADIAWQBsAGUAaQBuAGUAbgAgAGgAYQByAG0AYQBhAG4AIABnAGEAbQBtAGEAIAAyACwAMgAgAC0AcAByAG8AZgBpAGkAbABpAEcAZQBuAGUAcgBpAQ0AawBpACAARwByAGEAeQAgAEcAYQBtAG0AYQAgADIALgAyACAAcAByAG8AZgBpAGwAVQBuAGkAdwBlAHIAcwBhAGwAbgB5ACAAcAByAG8AZgBpAGwAIABzAHoAYQByAG8BWwBjAGkAIABnAGEAbQBtAGEAIAAyACwAMgY6BicGRQYnACAAMgAuADIAIAZEBkgGRgAgBjEGRQYnBi8GSgAgBjkGJwZFBB4EMQRJBDAETwAgBEEENQRABDAETwAgBDMEMAQ8BDwEMAAgADIALAAyAC0EPwRABD4ERAQ4BDsETABHAGUAbgBlAHIAaQBjACAARwByAGEAeQAgAEcAYQBtAG0AYQAgADIALgAyACAAUAByAG8AZgBpAGwAZQAAdGV4dAAAAABDb3B5cmlnaHQgQXBwbGUgSW5jLiwgMjAxMgAAWFlaIAAAAAAAAPNRAAEAAAABFsxjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/9IwMV9gXE5TQ29sb3JTcGFjZaJhNFxOU0NvbG9yU3BhY2XSMDFjZFdOU0NvbG9yomM00jAxZmdcTlNEaWN0aW9uYXJ5omY00jAxaWpfEBJOU0F0dHJpYnV0ZWRTdHJpbmeiazRfEBJOU0F0dHJpYnV0ZWRTdHJpbmcACAARABoAJAApADIANwBJAEwAUQBTAGwAcgB5AIIAiQCWAJgAmgCcAKIAqQCxALwAwQDDAMUAxwDJAM4A0ADSANQA1gDYAN8A8gEFAQ0BFgEdASYBLQE2ATgBOgE8AUYBSwFWAV8BZgFpAXIBfwGKAZYBowHFAdEB0wHVAdcB2QHbAd0B4gHjAeUB6gHyAfUB+gIUAhgCKwI2Aj4CSwJYAm0CcAJ0AnYCeAJ6AoMCiAKOApYCmAKaApwCnhQ+FEMUUBRTFGAUZRRtFHAUdRSCFIUUihSfFKIAAAAAAAACAQAAAAAAAABsAAAAAAAAAAAAAAAAAAAUtw==",
              "vertical_anchor" : null
            }
          ]
        },
        "visible" : true
      },
      {
        "angle" : 0,
        "connectable" : true,
        "identifier" : "ABD84CF1-8974-4C1E-A69C-4AC35BF92641",
        "is_locked" : false,
        "is_relative" : false,
        "is_template" : false,
        "lock_aspect_ratio" : false,
        "position" : "{300, 250}",
        "private_style" : {
          "text_alignment" : 0,
          "text_vertical_alignment" : 1
        },
        "shape" : "text",
        "size" : "{199.99999999999997, 150}",
        "tag" : 0,
        "theme_style" : "style_11",
        "value" : {
          "labels" : [
            {
              "dx" : 0,
              "dy" : 0,
              "parameter" : 0,
              "position" : 0,
              "string" : "YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGvEBkLDBMUIiMkJSY0Nz1AREtPU1ZeX2JobW5xVSRudWxs0w0ODxARElhOU1N0cmluZ1YkY2xhc3NcTlNBdHRyaWJ1dGVzgAKAGIADXxA+UmVhZCBjb25maWd1cmF0aW9uClJlYWQgaW5wdXQgY2F0YWxvZ3VlcwpCdWlsZCBkYXRhIHN0cnVjdHVyZXPTFRYOFxwhV05TLmtleXNaTlMub2JqZWN0c6QYGRobgASABYAGgAekHR4fIIAIgA2AEYAUgBdfEBBOU1BhcmFncmFwaFN0eWxlXxAQTlNVbmRlcmxpbmVDb2xvclZOU0ZvbnRXTlNDb2xvctcOJygpKissLS4vMDEyM1pOU1RhYlN0b3BzW05TVGV4dExpc3RzXE5TVGV4dEJsb2Nrc18QH05TQWxsb3dzVGlnaHRlbmluZ0ZvclRydW5jYXRpb25fEBROU0xpbmVIZWlnaHRNdWx0aXBsZVtOU0FsaWdubWVudIAMgACAC4AJEAEjP\/GZmZmZmZoQAtIWDjU2oIAK0jg5OjtaJGNsYXNzbmFtZVgkY2xhc3Nlc1dOU0FycmF5ojo8WE5TT2JqZWN00hYOPjaggArSODlBQl8QF05TTXV0YWJsZVBhcmFncmFwaFN0eWxlo0FDPF8QEE5TUGFyYWdyYXBoU3R5bGXURUZHDkgxSUpVTlNSR0JcTlNDb2xvclNwYWNlXxASTlNDdXN0b21Db2xvclNwYWNlTxAcMC40MjYzMTU3ODk1IDAuNjA1MjYzMTU3OSAxAIAOgBDSTA5NTlROU0lEEAGAD9I4OVBRXE5TQ29sb3JTcGFjZaJSPFxOU0NvbG9yU3BhY2XSODlUVVdOU0NvbG9yolQ81FdYWQ5aW1xdVk5TU2l6ZVhOU2ZGbGFnc1ZOU05hbWUjQCgAAAAAAAARExCAEoATXxASLkFwcGxlU3lzdGVtVUlGb2500jg5YGFWTlNGb250omA81WNFRkcOZGUxZkpcTlNDb21wb25lbnRzTxASMC45OTk5OTYwMDY1IDEgMSAxTxARMC45OTk5OTUwNTI4IDEgMQCAFYAQ00xpDmprTlVOU0lDQxAHgBaAD08RDEgAAAxITGlubwIQAABtbnRyUkdCIFhZWiAHzgACAAkABgAxAABhY3NwTVNGVAAAAABJRUMgc1JHQgAAAAAAAAAAAAAAAAAA9tYAAQAAAADTLUhQICAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABFjcHJ0AAABUAAAADNkZXNjAAABhAAAAGx3dHB0AAAB8AAAABRia3B0AAACBAAAABRyWFlaAAACGAAAABRnWFlaAAACLAAAABRiWFlaAAACQAAAABRkbW5kAAACVAAAAHBkbWRkAAACxAAAAIh2dWVkAAADTAAAAIZ2aWV3AAAD1AAAACRsdW1pAAAD+AAAABRtZWFzAAAEDAAAACR0ZWNoAAAEMAAAAAxyVFJDAAAEPAAACAxnVFJDAAAEPAAACAxiVFJDAAAEPAAACAx0ZXh0AAAAAENvcHlyaWdodCAoYykgMTk5OCBIZXdsZXR0LVBhY2thcmQgQ29tcGFueQAAZGVzYwAAAAAAAAASc1JHQiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAPNRAAEAAAABFsxYWVogAAAAAAAAAAAAAAAAAAAAAFhZWiAAAAAAAABvogAAOPUAAAOQWFlaIAAAAAAAAGKZAAC3hQAAGNpYWVogAAAAAAAAJKAAAA+EAAC2z2Rlc2MAAAAAAAAAFklFQyBodHRwOi8vd3d3LmllYy5jaAAAAAAAAAAAAAAAFklFQyBodHRwOi8vd3d3LmllYy5jaAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAAC5JRUMgNjE5NjYtMi4xIERlZmF1bHQgUkdCIGNvbG91ciBzcGFjZSAtIHNSR0IAAAAAAAAAAAAAAC5JRUMgNjE5NjYtMi4xIERlZmF1bHQgUkdCIGNvbG91ciBzcGFjZSAtIHNSR0IAAAAAAAAAAAAAAAAAAAAAAAAAAAAAZGVzYwAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAALFJlZmVyZW5jZSBWaWV3aW5nIENvbmRpdGlvbiBpbiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAHZpZXcAAAAAABOk\/gAUXy4AEM8UAAPtzAAEEwsAA1yeAAAAAVhZWiAAAAAAAEwJVgBQAAAAVx\/nbWVhcwAAAAAAAAABAAAAAAAAAAAAAAAAAAAAAAAAAo8AAAACc2lnIAAAAABDUlQgY3VydgAAAAAAAAQAAAAABQAKAA8AFAAZAB4AIwAoAC0AMgA3ADsAQABFAEoATwBUAFkAXgBjAGgAbQByAHcAfACBAIYAiwCQAJUAmgCfAKQAqQCuALIAtwC8AMEAxgDLANAA1QDbAOAA5QDrAPAA9gD7AQEBBwENARMBGQEfASUBKwEyATgBPgFFAUwBUgFZAWABZwFuAXUBfAGDAYsBkgGaAaEBqQGxAbkBwQHJAdEB2QHhAekB8gH6AgMCDAIUAh0CJgIvAjgCQQJLAlQCXQJnAnECegKEAo4CmAKiAqwCtgLBAssC1QLgAusC9QMAAwsDFgMhAy0DOANDA08DWgNmA3IDfgOKA5YDogOuA7oDxwPTA+AD7AP5BAYEEwQgBC0EOwRIBFUEYwRxBH4EjASaBKgEtgTEBNME4QTwBP4FDQUcBSsFOgVJBVgFZwV3BYYFlgWmBbUFxQXVBeUF9gYGBhYGJwY3BkgGWQZqBnsGjAadBq8GwAbRBuMG9QcHBxkHKwc9B08HYQd0B4YHmQesB78H0gflB\/gICwgfCDIIRghaCG4IggiWCKoIvgjSCOcI+wkQCSUJOglPCWQJeQmPCaQJugnPCeUJ+woRCicKPQpUCmoKgQqYCq4KxQrcCvMLCwsiCzkLUQtpC4ALmAuwC8gL4Qv5DBIMKgxDDFwMdQyODKcMwAzZDPMNDQ0mDUANWg10DY4NqQ3DDd4N+A4TDi4OSQ5kDn8Omw62DtIO7g8JDyUPQQ9eD3oPlg+zD88P7BAJECYQQxBhEH4QmxC5ENcQ9RETETERTxFtEYwRqhHJEegSBxImEkUSZBKEEqMSwxLjEwMTIxNDE2MTgxOkE8UT5RQGFCcUSRRqFIsUrRTOFPAVEhU0FVYVeBWbFb0V4BYDFiYWSRZsFo8WshbWFvoXHRdBF2UXiReuF9IX9xgbGEAYZRiKGK8Y1Rj6GSAZRRlrGZEZtxndGgQaKhpRGncanhrFGuwbFBs7G2MbihuyG9ocAhwqHFIcexyjHMwc9R0eHUcdcB2ZHcMd7B4WHkAeah6UHr4e6R8THz4faR+UH78f6iAVIEEgbCCYIMQg8CEcIUghdSGhIc4h+yInIlUigiKvIt0jCiM4I2YjlCPCI\/AkHyRNJHwkqyTaJQklOCVoJZclxyX3JicmVyaHJrcm6CcYJ0kneierJ9woDSg\/KHEooijUKQYpOClrKZ0p0CoCKjUqaCqbKs8rAis2K2krnSvRLAUsOSxuLKIs1y0MLUEtdi2rLeEuFi5MLoIuty7uLyQvWi+RL8cv\/jA1MGwwpDDbMRIxSjGCMbox8jIqMmMymzLUMw0zRjN\/M7gz8TQrNGU0njTYNRM1TTWHNcI1\/TY3NnI2rjbpNyQ3YDecN9c4FDhQOIw4yDkFOUI5fzm8Ofk6Njp0OrI67zstO2s7qjvoPCc8ZTykPOM9Ij1hPaE94D4gPmA+oD7gPyE\/YT+iP+JAI0BkQKZA50EpQWpBrEHuQjBCckK1QvdDOkN9Q8BEA0RHRIpEzkUSRVVFmkXeRiJGZ0arRvBHNUd7R8BIBUhLSJFI10kdSWNJqUnwSjdKfUrESwxLU0uaS+JMKkxyTLpNAk1KTZNN3E4lTm5Ot08AT0lPk0\/dUCdQcVC7UQZRUFGbUeZSMVJ8UsdTE1NfU6pT9lRCVI9U21UoVXVVwlYPVlxWqVb3V0RXklfgWC9YfVjLWRpZaVm4WgdaVlqmWvVbRVuVW+VcNVyGXNZdJ114XcleGl5sXr1fD19hX7NgBWBXYKpg\/GFPYaJh9WJJYpxi8GNDY5dj62RAZJRk6WU9ZZJl52Y9ZpJm6Gc9Z5Nn6Wg\/aJZo7GlDaZpp8WpIap9q92tPa6dr\/2xXbK9tCG1gbbluEm5rbsRvHm94b9FwK3CGcOBxOnGVcfByS3KmcwFzXXO4dBR0cHTMdSh1hXXhdj52m3b4d1Z3s3gReG54zHkqeYl553pGeqV7BHtje8J8IXyBfOF9QX2hfgF+Yn7CfyN\/hH\/lgEeAqIEKgWuBzYIwgpKC9INXg7qEHYSAhOOFR4Wrhg6GcobXhzuHn4gEiGmIzokziZmJ\/opkisqLMIuWi\/yMY4zKjTGNmI3\/jmaOzo82j56QBpBukNaRP5GokhGSepLjk02TtpQglIqU9JVflcmWNJaflwqXdZfgmEyYuJkkmZCZ\/JpomtWbQpuvnByciZz3nWSd0p5Anq6fHZ+Ln\/qgaaDYoUehtqImopajBqN2o+akVqTHpTilqaYapoum\/adup+CoUqjEqTepqaocqo+rAqt1q+msXKzQrUStuK4trqGvFq+LsACwdbDqsWCx1rJLssKzOLOutCW0nLUTtYq2AbZ5tvC3aLfguFm40blKucK6O7q1uy67p7whvJu9Fb2Pvgq+hL7\/v3q\/9cBwwOzBZ8Hjwl\/C28NYw9TEUcTOxUvFyMZGxsPHQce\/yD3IvMk6ybnKOMq3yzbLtsw1zLXNNc21zjbOts83z7jQOdC60TzRvtI\/0sHTRNPG1EnUy9VO1dHWVdbY11zX4Nhk2OjZbNnx2nba+9uA3AXcit0Q3ZbeHN6i3ynfr+A24L3hROHM4lPi2+Nj4+vkc+T85YTmDeaW5x\/nqegy6LzpRunQ6lvq5etw6\/vshu0R7ZzuKO6070DvzPBY8OXxcvH\/8ozzGfOn9DT0wvVQ9d72bfb794r4Gfio+Tj5x\/pX+uf7d\/wH\/Jj9Kf26\/kv+3P9t\/\/\/SODlvcFxOU0RpY3Rpb25hcnmibzzSODlyc18QEk5TQXR0cmlidXRlZFN0cmluZ6J0PF8QEk5TQXR0cmlidXRlZFN0cmluZwAIABEAGgAkACkAMgA3AEkATABRAFMAbwB1AHwAhQCMAJkAmwCdAJ8A4ADnAO8A+gD\/AQEBAwEFAQcBDAEOARABEgEUARYBKQE8AUMBSwFaAWUBcQF+AaABtwHDAcUBxwHJAcsBzQHWAdgB3QHeAeAB5QHwAfkCAQIEAg0CEgITAhUCGgI0AjgCSwJUAloCZwJ8ApsCnQKfAqQCqQKrAq0CsgK\/AsICzwLUAtwC3wLoAu8C+AL\/AwgDCwMNAw8DJAMpAzADMwM+A0sDYAN0A3YDeAN\/A4UDhwOJA4sP1w\/cD+kP7A\/xEAYQCQAAAAAAAAIBAAAAAAAAAHUAAAAAAAAAAAAAAAAAABAe",
              "vertical_anchor" : null
            }
          ]
        },
        "visible" : true
      },
      {
        "angle" : 0,
        "connectable" : true,
        "identifier" : "51BB04C4-A75E-47D3-A238-AA262D3982C0",
        "is_locked" : false,
        "is_relative" : false,
        "is_template" : false,
        "layout" : "container",
        "lock_aspect_ratio" : false,
        "position" : "{300, 450}",
        "shape" : "container1",
        "size" : "{200, 150}",
        "tag" : 0,
        "theme_style" : "variant_1",
        "value" : {
          "labels" : [
            {
              "dx" : 0,
              "dy" : 0,
              "parameter" : 0,
              "position" : 0,
              "string" : "YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGvEBYLDBMUIiMkJSYuLzVBREdLVV1eYmVoVSRudWxs0w0ODxARElhOU1N0cmluZ1YkY2xhc3NcTlNBdHRyaWJ1dGVzgAKAFYADXVBhaXIgY291bnRpbmfTFRYOFxwhV05TLmtleXNaTlMub2JqZWN0c6QYGRobgASABYAGgAekHR4fH4AIgAuAD4APgBRWTlNGb250XxAQTlNQYXJhZ3JhcGhTdHlsZV8QEE5TVW5kZXJsaW5lQ29sb3JXTlNDb2xvctQnKCkOKissLVZOU1NpemVYTlNmRmxhZ3NWTlNOYW1lI0AsAAAAAAAAEBCACYAKWUhlbHZldGljYdIwMTIzWiRjbGFzc25hbWVYJGNsYXNzZXNWTlNGb250ojI0WE5TT2JqZWN01jY3Djg5Ojs8PT4\/PlpOU1RhYlN0b3BzW05TQWxpZ25tZW50XE5TVGV4dEJsb2Nrc18QH05TQWxsb3dzVGlnaHRlbmluZ0ZvclRydW5jYXRpb25bTlNUZXh0TGlzdHOAABACgA6ADBABgAzSFg5CQ6CADdIwMUVGV05TQXJyYXmiRTTSMDFISV8QF05TTXV0YWJsZVBhcmFncmFwaFN0eWxlo0hKNF8QEE5TUGFyYWdyYXBoU3R5bGXVTE1OTw5QUVJTVFdOU1doaXRlXE5TQ29tcG9uZW50c1xOU0NvbG9yU3BhY2VfEBJOU0N1c3RvbUNvbG9yU3BhY2VCMQBDMSAxEAOAEIAT1FZXWA5ZWltcVE5TSURVTlNJQ0NXTlNNb2RlbBAJgBEQAIASTxERnAAAEZxhcHBsAgAAAG1udHJHUkFZWFlaIAfcAAgAFwAPAC4AD2Fjc3BBUFBMAAAAAG5vbmUAAAAAAAAAAAAAAAAAAAAAAAD21gABAAAAANMtYXBwbAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABWRlc2MAAADAAAAAeWRzY20AAAE8AAAIGmNwcnQAAAlYAAAAI3d0cHQAAAl8AAAAFGtUUkMAAAmQAAAIDGRlc2MAAAAAAAAAH0dlbmVyaWMgR3JheSBHYW1tYSAyLjIgUHJvZmlsZQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABtbHVjAAAAAAAAAB8AAAAMc2tTSwAAAC4AAAGEZGFESwAAADoAAAGyY2FFUwAAADgAAAHsdmlWTgAAAEAAAAIkcHRCUgAAAEoAAAJkdWtVQQAAACwAAAKuZnJGVQAAAD4AAALaaHVIVQAAADQAAAMYemhUVwAAABoAAANMa29LUgAAACIAAANmbmJOTwAAADoAAAOIY3NDWgAAACgAAAPCaGVJTAAAACQAAAPqcm9STwAAACoAAAQOZGVERQAAAE4AAAQ4aXRJVAAAAE4AAASGc3ZTRQAAADgAAATUemhDTgAAABoAAAUMamFKUAAAACYAAAUmZWxHUgAAACoAAAVMcHRQTwAAAFIAAAV2bmxOTAAAAEAAAAXIZXNFUwAAAEwAAAYIdGhUSAAAADIAAAZUdHJUUgAAACQAAAaGZmlGSQAAAEYAAAaqaHJIUgAAAD4AAAbwcGxQTAAAAEoAAAcuYXJFRwAAACwAAAd4cnVSVQAAADoAAAekZW5VUwAAADwAAAfeAFYBYQBlAG8AYgBlAGMAbgDhACAAcwBpAHYA4QAgAGcAYQBtAGEAIAAyACwAMgBHAGUAbgBlAHIAaQBzAGsAIABnAHIA5QAgADIALAAyACAAZwBhAG0AbQBhAC0AcAByAG8AZgBpAGwARwBhAG0AbQBhACAAZABlACAAZwByAGkAcwBvAHMAIABnAGUAbgDoAHIAaQBjAGEAIAAyAC4AMgBDHqUAdQAgAGgA7ABuAGgAIABNAOAAdQAgAHgA4QBtACAAQwBoAHUAbgBnACAARwBhAG0AbQBhACAAMgAuADIAUABlAHIAZgBpAGwAIABHAGUAbgDpAHIAaQBjAG8AIABkAGEAIABHAGEAbQBhACAAZABlACAAQwBpAG4AegBhAHMAIAAyACwAMgQXBDAEMwQwBDsETAQ9BDAAIABHAHIAYQB5AC0EMwQwBDwEMAAgADIALgAyAFAAcgBvAGYAaQBsACAAZwDpAG4A6QByAGkAcQB1AGUAIABnAHIAaQBzACAAZwBhAG0AbQBhACAAMgAsADIAwQBsAHQAYQBsAOEAbgBvAHMAIABzAHoA\/AByAGsAZQAgAGcAYQBtAG0AYQAgADIALgAykBp1KHBwlo5RSV6mADIALgAygnJfaWPPj\/DHfLwYACDWjMDJACCsELnIACAAMgAuADIAINUEuFzTDMd8AEcAZQBuAGUAcgBpAHMAawAgAGcAcgDlACAAZwBhAG0AbQBhACAAMgAsADIALQBwAHIAbwBmAGkAbABPAGIAZQBjAG4A4QAgAWEAZQBkAOEAIABnAGEAbQBhACAAMgAuADIF0gXQBd4F1AAgBdAF5AXVBegAIAXbBdwF3AXZACAAMgAuADIARwBhAG0AYQAgAGcAcgBpACAAZwBlAG4AZQByAGkAYwEDACAAMgAsADIAQQBsAGwAZwBlAG0AZQBpAG4AZQBzACAARwByAGEAdQBzAHQAdQBmAGUAbgAtAFAAcgBvAGYAaQBsACAARwBhAG0AbQBhACAAMgAsADIAUAByAG8AZgBpAGwAbwAgAGcAcgBpAGcAaQBvACAAZwBlAG4AZQByAGkAYwBvACAAZABlAGwAbABhACAAZwBhAG0AbQBhACAAMgAsADIARwBlAG4AZQByAGkAcwBrACAAZwByAOUAIAAyACwAMgAgAGcAYQBtAG0AYQBwAHIAbwBmAGkAbGZukBpwcF6mfPtlcAAyAC4AMmPPj\/Blh072TgCCLDCwMOwwpDCsMPMw3gAgADIALgAyACAw1zDtMNUwoTCkMOsDkwO1A70DuQO6A8wAIAOTA7oDwQO5ACADkwOsA7wDvAOxACAAMgAuADIAUABlAHIAZgBpAGwAIABnAGUAbgDpAHIAaQBjAG8AIABkAGUAIABjAGkAbgB6AGUAbgB0AG8AcwAgAGQAYQAgAEcAYQBtAG0AYQAgADIALAAyAEEAbABnAGUAbQBlAGUAbgAgAGcAcgBpAGoAcwAgAGcAYQBtAG0AYQAgADIALAAyAC0AcAByAG8AZgBpAGUAbABQAGUAcgBmAGkAbAAgAGcAZQBuAOkAcgBpAGMAbwAgAGQAZQAgAGcAYQBtAG0AYQAgAGQAZQAgAGcAcgBpAHMAZQBzACAAMgAsADIOIw4xDgcOKg41DkEOAQ4hDiEOMg5ADgEOIw4iDkwOFw4xDkgOJw5EDhsAIAAyAC4AMgBHAGUAbgBlAGwAIABHAHIAaQAgAEcAYQBtAGEAIAAyACwAMgBZAGwAZQBpAG4AZQBuACAAaABhAHIAbQBhAGEAbgAgAGcAYQBtAG0AYQAgADIALAAyACAALQBwAHIAbwBmAGkAaQBsAGkARwBlAG4AZQByAGkBDQBrAGkAIABHAHIAYQB5ACAARwBhAG0AbQBhACAAMgAuADIAIABwAHIAbwBmAGkAbABVAG4AaQB3AGUAcgBzAGEAbABuAHkAIABwAHIAbwBmAGkAbAAgAHMAegBhAHIAbwFbAGMAaQAgAGcAYQBtAG0AYQAgADIALAAyBjoGJwZFBicAIAAyAC4AMgAgBkQGSAZGACAGMQZFBicGLwZKACAGOQYnBkUEHgQxBEkEMARPACAEQQQ1BEAEMARPACAEMwQwBDwEPAQwACAAMgAsADIALQQ\/BEAEPgREBDgEOwRMAEcAZQBuAGUAcgBpAGMAIABHAHIAYQB5ACAARwBhAG0AbQBhACAAMgAuADIAIABQAHIAbwBmAGkAbABlAAB0ZXh0AAAAAENvcHlyaWdodCBBcHBsZSBJbmMuLCAyMDEyAABYWVogAAAAAAAA81EAAQAAAAEWzGN1cnYAAAAAAAAEAAAAAAUACgAPABQAGQAeACMAKAAtADIANwA7AEAARQBKAE8AVABZAF4AYwBoAG0AcgB3AHwAgQCGAIsAkACVAJoAnwCkAKkArgCyALcAvADBAMYAywDQANUA2wDgAOUA6wDwAPYA+wEBAQcBDQETARkBHwElASsBMgE4AT4BRQFMAVIBWQFgAWcBbgF1AXwBgwGLAZIBmgGhAakBsQG5AcEByQHRAdkB4QHpAfIB+gIDAgwCFAIdAiYCLwI4AkECSwJUAl0CZwJxAnoChAKOApgCogKsArYCwQLLAtUC4ALrAvUDAAMLAxYDIQMtAzgDQwNPA1oDZgNyA34DigOWA6IDrgO6A8cD0wPgA+wD+QQGBBMEIAQtBDsESARVBGMEcQR+BIwEmgSoBLYExATTBOEE8AT+BQ0FHAUrBToFSQVYBWcFdwWGBZYFpgW1BcUF1QXlBfYGBgYWBicGNwZIBlkGagZ7BowGnQavBsAG0QbjBvUHBwcZBysHPQdPB2EHdAeGB5kHrAe\/B9IH5Qf4CAsIHwgyCEYIWghuCIIIlgiqCL4I0gjnCPsJEAklCToJTwlkCXkJjwmkCboJzwnlCfsKEQonCj0KVApqCoEKmAquCsUK3ArzCwsLIgs5C1ELaQuAC5gLsAvIC+EL+QwSDCoMQwxcDHUMjgynDMAM2QzzDQ0NJg1ADVoNdA2ODakNww3eDfgOEw4uDkkOZA5\/DpsOtg7SDu4PCQ8lD0EPXg96D5YPsw\/PD+wQCRAmEEMQYRB+EJsQuRDXEPURExExEU8RbRGMEaoRyRHoEgcSJhJFEmQShBKjEsMS4xMDEyMTQxNjE4MTpBPFE+UUBhQnFEkUahSLFK0UzhTwFRIVNBVWFXgVmxW9FeAWAxYmFkkWbBaPFrIW1hb6Fx0XQRdlF4kXrhfSF\/cYGxhAGGUYihivGNUY+hkgGUUZaxmRGbcZ3RoEGioaURp3Gp4axRrsGxQbOxtjG4obshvaHAIcKhxSHHscoxzMHPUdHh1HHXAdmR3DHeweFh5AHmoelB6+HukfEx8+H2kflB+\/H+ogFSBBIGwgmCDEIPAhHCFIIXUhoSHOIfsiJyJVIoIiryLdIwojOCNmI5QjwiPwJB8kTSR8JKsk2iUJJTglaCWXJccl9yYnJlcmhya3JugnGCdJJ3onqyfcKA0oPyhxKKIo1CkGKTgpaymdKdAqAio1KmgqmyrPKwIrNitpK50r0SwFLDksbiyiLNctDC1BLXYtqy3hLhYuTC6CLrcu7i8kL1ovkS\/HL\/4wNTBsMKQw2zESMUoxgjG6MfIyKjJjMpsy1DMNM0YzfzO4M\/E0KzRlNJ402DUTNU01hzXCNf02NzZyNq426TckN2A3nDfXOBQ4UDiMOMg5BTlCOX85vDn5OjY6dDqyOu87LTtrO6o76DwnPGU8pDzjPSI9YT2hPeA+ID5gPqA+4D8hP2E\/oj\/iQCNAZECmQOdBKUFqQaxB7kIwQnJCtUL3QzpDfUPARANER0SKRM5FEkVVRZpF3kYiRmdGq0bwRzVHe0fASAVIS0iRSNdJHUljSalJ8Eo3Sn1KxEsMS1NLmkviTCpMcky6TQJNSk2TTdxOJU5uTrdPAE9JT5NP3VAnUHFQu1EGUVBRm1HmUjFSfFLHUxNTX1OqU\/ZUQlSPVNtVKFV1VcJWD1ZcVqlW91dEV5JX4FgvWH1Yy1kaWWlZuFoHWlZaplr1W0VblVvlXDVchlzWXSddeF3JXhpebF69Xw9fYV+zYAVgV2CqYPxhT2GiYfViSWKcYvBjQ2OXY+tkQGSUZOllPWWSZedmPWaSZuhnPWeTZ+loP2iWaOxpQ2maafFqSGqfavdrT2una\/9sV2yvbQhtYG25bhJua27Ebx5veG\/RcCtwhnDgcTpxlXHwcktypnMBc11zuHQUdHB0zHUodYV14XY+dpt2+HdWd7N4EXhueMx5KnmJeed6RnqlewR7Y3vCfCF8gXzhfUF9oX4BfmJ+wn8jf4R\/5YBHgKiBCoFrgc2CMIKSgvSDV4O6hB2EgITjhUeFq4YOhnKG14c7h5+IBIhpiM6JM4mZif6KZIrKizCLlov8jGOMyo0xjZiN\/45mjs6PNo+ekAaQbpDWkT+RqJIRknqS45NNk7aUIJSKlPSVX5XJljSWn5cKl3WX4JhMmLiZJJmQmfyaaJrVm0Kbr5wcnImc951kndKeQJ6unx2fi5\/6oGmg2KFHobaiJqKWowajdqPmpFakx6U4pammGqaLpv2nbqfgqFKoxKk3qamqHKqPqwKrdavprFys0K1ErbiuLa6hrxavi7AAsHWw6rFgsdayS7LCszizrrQltJy1E7WKtgG2ebbwt2i34LhZuNG5SrnCuju6tbsuu6e8IbybvRW9j74KvoS+\/796v\/XAcMDswWfB48JfwtvDWMPUxFHEzsVLxcjGRsbDx0HHv8g9yLzJOsm5yjjKt8s2y7bMNcy1zTXNtc42zrbPN8+40DnQutE80b7SP9LB00TTxtRJ1MvVTtXR1lXW2Ndc1+DYZNjo2WzZ8dp22vvbgNwF3IrdEN2W3hzeot8p36\/gNuC94UThzOJT4tvjY+Pr5HPk\/OWE5g3mlucf56noMui86Ubp0Opb6uXrcOv77IbtEe2c7ijutO9A78zwWPDl8XLx\/\/KM8xnzp\/Q09ML1UPXe9m32+\/eK+Bn4qPk4+cf6V\/rn+3f8B\/yY\/Sn9uv5L\/tz\/bf\/\/0jAxX2BcTlNDb2xvclNwYWNlomE0XE5TQ29sb3JTcGFjZdIwMWNkV05TQ29sb3KiYzTSMDFmZ1xOU0RpY3Rpb25hcnmiZjTSMDFpal8QEk5TQXR0cmlidXRlZFN0cmluZ6JrNF8QEk5TQXR0cmlidXRlZFN0cmluZwAIABEAGgAkACkAMgA3AEkATABRAFMAbAByAHkAggCJAJYAmACaAJwAqgCxALkAxADJAMsAzQDPANEA1gDYANoA3ADeAOAA5wD6AQ0BFQEeASUBLgE1AT4BQAFCAUQBTgFTAV4BZwFuAXEBegGHAZIBngGrAc0B2QHbAd0B3wHhAeMB5QHqAesB7QHyAfoB\/QICAhwCIAIzAj4CRgJTAmACdQJ4AnwCfgKAAoICiwKQApYCngKgAqICpAKmFEYUSxRYFFsUaBRtFHUUeBR9FIoUjRSSFKcUqgAAAAAAAAIBAAAAAAAAAGwAAAAAAAAAAAAAAAAAABS\/",
              "vertical_anchor" : null
            }
          ]
        },
        "visible" : true
      },
      {
        "angle" : 0,
        "connectable" : true,
        "identifier" : "C3F5A257-F955-4551-AB93-642A3E7033CF",
        "is_locked" : false,
        "is_relative" : false,
        "is_template" : false,
        "layout" : "container",
        "lock_aspect_ratio" : false,
        "position" : "{300, 650}",
        "shape" : "container1",
        "size" : "{200, 150}",
        "tag" : 0,
        "theme_style" : "variant_1",
        "value" : {
          "labels" : [
            {
              "dx" : 0,
              "dy" : 0,
              "parameter" : 0,
              "position" : 0,
              "string" : "YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGvEBYLDBMUIiMkJSYuLzVBREdLVV1eYmVoVSRudWxs0w0ODxARElhOU1N0cmluZ1YkY2xhc3NcTlNBdHRyaWJ1dGVzgAKAFYADXxAPMlBDRiBlc3RpbWF0aW9u0xUWDhccIVdOUy5rZXlzWk5TLm9iamVjdHOkGBkaG4AEgAWABoAHpB0eHx+ACIALgA+AD4AUVk5TRm9udF8QEE5TUGFyYWdyYXBoU3R5bGVfEBBOU1VuZGVybGluZUNvbG9yV05TQ29sb3LUJygpDiorLC1WTlNTaXplWE5TZkZsYWdzVk5TTmFtZSNALAAAAAAAABAQgAmACllIZWx2ZXRpY2HSMDEyM1okY2xhc3NuYW1lWCRjbGFzc2VzVk5TRm9udKIyNFhOU09iamVjdNY2Nw44OTo7PD0+Pz5aTlNUYWJTdG9wc1tOU0FsaWdubWVudFxOU1RleHRCbG9ja3NfEB9OU0FsbG93c1RpZ2h0ZW5pbmdGb3JUcnVuY2F0aW9uW05TVGV4dExpc3RzgAAQAoAOgAwQAYAM0hYOQkOggA3SMDFFRldOU0FycmF5okU00jAxSElfEBdOU011dGFibGVQYXJhZ3JhcGhTdHlsZaNISjRfEBBOU1BhcmFncmFwaFN0eWxl1UxNTk8OUFFSU1RXTlNXaGl0ZVxOU0NvbXBvbmVudHNcTlNDb2xvclNwYWNlXxASTlNDdXN0b21Db2xvclNwYWNlQjEAQzEgMRADgBCAE9RWV1gOWVpbXFROU0lEVU5TSUNDV05TTW9kZWwQCYAREACAEk8REZwAABGcYXBwbAIAAABtbnRyR1JBWVhZWiAH3AAIABcADwAuAA9hY3NwQVBQTAAAAABub25lAAAAAAAAAAAAAAAAAAAAAAAA9tYAAQAAAADTLWFwcGwAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAVkZXNjAAAAwAAAAHlkc2NtAAABPAAACBpjcHJ0AAAJWAAAACN3dHB0AAAJfAAAABRrVFJDAAAJkAAACAxkZXNjAAAAAAAAAB9HZW5lcmljIEdyYXkgR2FtbWEgMi4yIFByb2ZpbGUAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAbWx1YwAAAAAAAAAfAAAADHNrU0sAAAAuAAABhGRhREsAAAA6AAABsmNhRVMAAAA4AAAB7HZpVk4AAABAAAACJHB0QlIAAABKAAACZHVrVUEAAAAsAAACrmZyRlUAAAA+AAAC2mh1SFUAAAA0AAADGHpoVFcAAAAaAAADTGtvS1IAAAAiAAADZm5iTk8AAAA6AAADiGNzQ1oAAAAoAAADwmhlSUwAAAAkAAAD6nJvUk8AAAAqAAAEDmRlREUAAABOAAAEOGl0SVQAAABOAAAEhnN2U0UAAAA4AAAE1HpoQ04AAAAaAAAFDGphSlAAAAAmAAAFJmVsR1IAAAAqAAAFTHB0UE8AAABSAAAFdm5sTkwAAABAAAAFyGVzRVMAAABMAAAGCHRoVEgAAAAyAAAGVHRyVFIAAAAkAAAGhmZpRkkAAABGAAAGqmhySFIAAAA+AAAG8HBsUEwAAABKAAAHLmFyRUcAAAAsAAAHeHJ1UlUAAAA6AAAHpGVuVVMAAAA8AAAH3gBWAWEAZQBvAGIAZQBjAG4A4QAgAHMAaQB2AOEAIABnAGEAbQBhACAAMgAsADIARwBlAG4AZQByAGkAcwBrACAAZwByAOUAIAAyACwAMgAgAGcAYQBtAG0AYQAtAHAAcgBvAGYAaQBsAEcAYQBtAG0AYQAgAGQAZQAgAGcAcgBpAHMAbwBzACAAZwBlAG4A6AByAGkAYwBhACAAMgAuADIAQx6lAHUAIABoAOwAbgBoACAATQDgAHUAIAB4AOEAbQAgAEMAaAB1AG4AZwAgAEcAYQBtAG0AYQAgADIALgAyAFAAZQByAGYAaQBsACAARwBlAG4A6QByAGkAYwBvACAAZABhACAARwBhAG0AYQAgAGQAZQAgAEMAaQBuAHoAYQBzACAAMgAsADIEFwQwBDMEMAQ7BEwEPQQwACAARwByAGEAeQAtBDMEMAQ8BDAAIAAyAC4AMgBQAHIAbwBmAGkAbAAgAGcA6QBuAOkAcgBpAHEAdQBlACAAZwByAGkAcwAgAGcAYQBtAG0AYQAgADIALAAyAMEAbAB0AGEAbADhAG4AbwBzACAAcwB6APwAcgBrAGUAIABnAGEAbQBtAGEAIAAyAC4AMpAadShwcJaOUUlepgAyAC4AMoJyX2ljz4\/wx3y8GAAg1ozAyQAgrBC5yAAgADIALgAyACDVBLhc0wzHfABHAGUAbgBlAHIAaQBzAGsAIABnAHIA5QAgAGcAYQBtAG0AYQAgADIALAAyAC0AcAByAG8AZgBpAGwATwBiAGUAYwBuAOEAIAFhAGUAZADhACAAZwBhAG0AYQAgADIALgAyBdIF0AXeBdQAIAXQBeQF1QXoACAF2wXcBdwF2QAgADIALgAyAEcAYQBtAGEAIABnAHIAaQAgAGcAZQBuAGUAcgBpAGMBAwAgADIALAAyAEEAbABsAGcAZQBtAGUAaQBuAGUAcwAgAEcAcgBhAHUAcwB0AHUAZgBlAG4ALQBQAHIAbwBmAGkAbAAgAEcAYQBtAG0AYQAgADIALAAyAFAAcgBvAGYAaQBsAG8AIABnAHIAaQBnAGkAbwAgAGcAZQBuAGUAcgBpAGMAbwAgAGQAZQBsAGwAYQAgAGcAYQBtAG0AYQAgADIALAAyAEcAZQBuAGUAcgBpAHMAawAgAGcAcgDlACAAMgAsADIAIABnAGEAbQBtAGEAcAByAG8AZgBpAGxmbpAacHBepnz7ZXAAMgAuADJjz4\/wZYdO9k4AgiwwsDDsMKQwrDDzMN4AIAAyAC4AMgAgMNcw7TDVMKEwpDDrA5MDtQO9A7kDugPMACADkwO6A8EDuQAgA5MDrAO8A7wDsQAgADIALgAyAFAAZQByAGYAaQBsACAAZwBlAG4A6QByAGkAYwBvACAAZABlACAAYwBpAG4AegBlAG4AdABvAHMAIABkAGEAIABHAGEAbQBtAGEAIAAyACwAMgBBAGwAZwBlAG0AZQBlAG4AIABnAHIAaQBqAHMAIABnAGEAbQBtAGEAIAAyACwAMgAtAHAAcgBvAGYAaQBlAGwAUABlAHIAZgBpAGwAIABnAGUAbgDpAHIAaQBjAG8AIABkAGUAIABnAGEAbQBtAGEAIABkAGUAIABnAHIAaQBzAGUAcwAgADIALAAyDiMOMQ4HDioONQ5BDgEOIQ4hDjIOQA4BDiMOIg5MDhcOMQ5IDicORA4bACAAMgAuADIARwBlAG4AZQBsACAARwByAGkAIABHAGEAbQBhACAAMgAsADIAWQBsAGUAaQBuAGUAbgAgAGgAYQByAG0AYQBhAG4AIABnAGEAbQBtAGEAIAAyACwAMgAgAC0AcAByAG8AZgBpAGkAbABpAEcAZQBuAGUAcgBpAQ0AawBpACAARwByAGEAeQAgAEcAYQBtAG0AYQAgADIALgAyACAAcAByAG8AZgBpAGwAVQBuAGkAdwBlAHIAcwBhAGwAbgB5ACAAcAByAG8AZgBpAGwAIABzAHoAYQByAG8BWwBjAGkAIABnAGEAbQBtAGEAIAAyACwAMgY6BicGRQYnACAAMgAuADIAIAZEBkgGRgAgBjEGRQYnBi8GSgAgBjkGJwZFBB4EMQRJBDAETwAgBEEENQRABDAETwAgBDMEMAQ8BDwEMAAgADIALAAyAC0EPwRABD4ERAQ4BDsETABHAGUAbgBlAHIAaQBjACAARwByAGEAeQAgAEcAYQBtAG0AYQAgADIALgAyACAAUAByAG8AZgBpAGwAZQAAdGV4dAAAAABDb3B5cmlnaHQgQXBwbGUgSW5jLiwgMjAxMgAAWFlaIAAAAAAAAPNRAAEAAAABFsxjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/9IwMV9gXE5TQ29sb3JTcGFjZaJhNFxOU0NvbG9yU3BhY2XSMDFjZFdOU0NvbG9yomM00jAxZmdcTlNEaWN0aW9uYXJ5omY00jAxaWpfEBJOU0F0dHJpYnV0ZWRTdHJpbmeiazRfEBJOU0F0dHJpYnV0ZWRTdHJpbmcACAARABoAJAApADIANwBJAEwAUQBTAGwAcgB5AIIAiQCWAJgAmgCcAK4AtQC9AMgAzQDPANEA0wDVANoA3ADeAOAA4gDkAOsA\/gERARkBIgEpATIBOQFCAUQBRgFIAVIBVwFiAWsBcgF1AX4BiwGWAaIBrwHRAd0B3wHhAeMB5QHnAekB7gHvAfEB9gH+AgECBgIgAiQCNwJCAkoCVwJkAnkCfAKAAoIChAKGAo8ClAKaAqICpAKmAqgCqhRKFE8UXBRfFGwUcRR5FHwUgRSOFJEUlhSrFK4AAAAAAAACAQAAAAAAAABsAAAAAAAAAAAAAAAAAAAUww==",
              "vertical_anchor" : null
            }
          ]
        },
        "visible" : true
      },
      {
        "angle" : 0,
        "connectable" : true,
        "identifier" : "B1BE56BB-235B-4DF2-8F79-49E3E3571FA6",
        "is_locked" : false,
        "is_relative" : false,
        "is_template" : false,
        "layout" : "container",
        "lock_aspect_ratio" : false,
        "position" : "{300, 850}",
        "shape" : "container2",
        "size" : "{200, 150}",
        "tag" : 0,
        "theme_style" : "variant_1",
        "value" : {
          "labels" : [
            {
              "dx" : 0,
              "dy" : 0,
              "parameter" : 0,
              "position" : 0,
              "string" : "YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGvEBYLDBMUIiMkJSYuLzVBREdLVV1eYmVoVSRudWxs0w0ODxARElhOU1N0cmluZ1YkY2xhc3NcTlNBdHRyaWJ1dGVzgAKAFYADXURhdGEgcHJvZHVjdHPTFRYOFxwhV05TLmtleXNaTlMub2JqZWN0c6QYGRobgASABYAGgAekHR4fH4AIgAuAD4APgBRWTlNGb250XxAQTlNQYXJhZ3JhcGhTdHlsZV8QEE5TVW5kZXJsaW5lQ29sb3JXTlNDb2xvctQnKCkOKissLVZOU1NpemVYTlNmRmxhZ3NWTlNOYW1lI0AsAAAAAAAAEBCACYAKWUhlbHZldGljYdIwMTIzWiRjbGFzc25hbWVYJGNsYXNzZXNWTlNGb250ojI0WE5TT2JqZWN01jY3Djg5Ojs8PT4\/PlpOU1RhYlN0b3BzW05TQWxpZ25tZW50XE5TVGV4dEJsb2Nrc18QH05TQWxsb3dzVGlnaHRlbmluZ0ZvclRydW5jYXRpb25bTlNUZXh0TGlzdHOAABACgA6ADBABgAzSFg5CQ6CADdIwMUVGV05TQXJyYXmiRTTSMDFISV8QF05TTXV0YWJsZVBhcmFncmFwaFN0eWxlo0hKNF8QEE5TUGFyYWdyYXBoU3R5bGXVTE1OTw5QUVJTVFdOU1doaXRlXE5TQ29tcG9uZW50c1xOU0NvbG9yU3BhY2VfEBJOU0N1c3RvbUNvbG9yU3BhY2VCMQBDMSAxEAOAEIAT1FZXWA5ZWltcVE5TSURVTlNJQ0NXTlNNb2RlbBAJgBEQAIASTxERnAAAEZxhcHBsAgAAAG1udHJHUkFZWFlaIAfcAAgAFwAPAC4AD2Fjc3BBUFBMAAAAAG5vbmUAAAAAAAAAAAAAAAAAAAAAAAD21gABAAAAANMtYXBwbAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABWRlc2MAAADAAAAAeWRzY20AAAE8AAAIGmNwcnQAAAlYAAAAI3d0cHQAAAl8AAAAFGtUUkMAAAmQAAAIDGRlc2MAAAAAAAAAH0dlbmVyaWMgR3JheSBHYW1tYSAyLjIgUHJvZmlsZQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABtbHVjAAAAAAAAAB8AAAAMc2tTSwAAAC4AAAGEZGFESwAAADoAAAGyY2FFUwAAADgAAAHsdmlWTgAAAEAAAAIkcHRCUgAAAEoAAAJkdWtVQQAAACwAAAKuZnJGVQAAAD4AAALaaHVIVQAAADQAAAMYemhUVwAAABoAAANMa29LUgAAACIAAANmbmJOTwAAADoAAAOIY3NDWgAAACgAAAPCaGVJTAAAACQAAAPqcm9STwAAACoAAAQOZGVERQAAAE4AAAQ4aXRJVAAAAE4AAASGc3ZTRQAAADgAAATUemhDTgAAABoAAAUMamFKUAAAACYAAAUmZWxHUgAAACoAAAVMcHRQTwAAAFIAAAV2bmxOTAAAAEAAAAXIZXNFUwAAAEwAAAYIdGhUSAAAADIAAAZUdHJUUgAAACQAAAaGZmlGSQAAAEYAAAaqaHJIUgAAAD4AAAbwcGxQTAAAAEoAAAcuYXJFRwAAACwAAAd4cnVSVQAAADoAAAekZW5VUwAAADwAAAfeAFYBYQBlAG8AYgBlAGMAbgDhACAAcwBpAHYA4QAgAGcAYQBtAGEAIAAyACwAMgBHAGUAbgBlAHIAaQBzAGsAIABnAHIA5QAgADIALAAyACAAZwBhAG0AbQBhAC0AcAByAG8AZgBpAGwARwBhAG0AbQBhACAAZABlACAAZwByAGkAcwBvAHMAIABnAGUAbgDoAHIAaQBjAGEAIAAyAC4AMgBDHqUAdQAgAGgA7ABuAGgAIABNAOAAdQAgAHgA4QBtACAAQwBoAHUAbgBnACAARwBhAG0AbQBhACAAMgAuADIAUABlAHIAZgBpAGwAIABHAGUAbgDpAHIAaQBjAG8AIABkAGEAIABHAGEAbQBhACAAZABlACAAQwBpAG4AegBhAHMAIAAyACwAMgQXBDAEMwQwBDsETAQ9BDAAIABHAHIAYQB5AC0EMwQwBDwEMAAgADIALgAyAFAAcgBvAGYAaQBsACAAZwDpAG4A6QByAGkAcQB1AGUAIABnAHIAaQBzACAAZwBhAG0AbQBhACAAMgAsADIAwQBsAHQAYQBsAOEAbgBvAHMAIABzAHoA\/AByAGsAZQAgAGcAYQBtAG0AYQAgADIALgAykBp1KHBwlo5RSV6mADIALgAygnJfaWPPj\/DHfLwYACDWjMDJACCsELnIACAAMgAuADIAINUEuFzTDMd8AEcAZQBuAGUAcgBpAHMAawAgAGcAcgDlACAAZwBhAG0AbQBhACAAMgAsADIALQBwAHIAbwBmAGkAbABPAGIAZQBjAG4A4QAgAWEAZQBkAOEAIABnAGEAbQBhACAAMgAuADIF0gXQBd4F1AAgBdAF5AXVBegAIAXbBdwF3AXZACAAMgAuADIARwBhAG0AYQAgAGcAcgBpACAAZwBlAG4AZQByAGkAYwEDACAAMgAsADIAQQBsAGwAZwBlAG0AZQBpAG4AZQBzACAARwByAGEAdQBzAHQAdQBmAGUAbgAtAFAAcgBvAGYAaQBsACAARwBhAG0AbQBhACAAMgAsADIAUAByAG8AZgBpAGwAbwAgAGcAcgBpAGcAaQBvACAAZwBlAG4AZQByAGkAYwBvACAAZABlAGwAbABhACAAZwBhAG0AbQBhACAAMgAsADIARwBlAG4AZQByAGkAcwBrACAAZwByAOUAIAAyACwAMgAgAGcAYQBtAG0AYQBwAHIAbwBmAGkAbGZukBpwcF6mfPtlcAAyAC4AMmPPj\/Blh072TgCCLDCwMOwwpDCsMPMw3gAgADIALgAyACAw1zDtMNUwoTCkMOsDkwO1A70DuQO6A8wAIAOTA7oDwQO5ACADkwOsA7wDvAOxACAAMgAuADIAUABlAHIAZgBpAGwAIABnAGUAbgDpAHIAaQBjAG8AIABkAGUAIABjAGkAbgB6AGUAbgB0AG8AcwAgAGQAYQAgAEcAYQBtAG0AYQAgADIALAAyAEEAbABnAGUAbQBlAGUAbgAgAGcAcgBpAGoAcwAgAGcAYQBtAG0AYQAgADIALAAyAC0AcAByAG8AZgBpAGUAbABQAGUAcgBmAGkAbAAgAGcAZQBuAOkAcgBpAGMAbwAgAGQAZQAgAGcAYQBtAG0AYQAgAGQAZQAgAGcAcgBpAHMAZQBzACAAMgAsADIOIw4xDgcOKg41DkEOAQ4hDiEOMg5ADgEOIw4iDkwOFw4xDkgOJw5EDhsAIAAyAC4AMgBHAGUAbgBlAGwAIABHAHIAaQAgAEcAYQBtAGEAIAAyACwAMgBZAGwAZQBpAG4AZQBuACAAaABhAHIAbQBhAGEAbgAgAGcAYQBtAG0AYQAgADIALAAyACAALQBwAHIAbwBmAGkAaQBsAGkARwBlAG4AZQByAGkBDQBrAGkAIABHAHIAYQB5ACAARwBhAG0AbQBhACAAMgAuADIAIABwAHIAbwBmAGkAbABVAG4AaQB3AGUAcgBzAGEAbABuAHkAIABwAHIAbwBmAGkAbAAgAHMAegBhAHIAbwFbAGMAaQAgAGcAYQBtAG0AYQAgADIALAAyBjoGJwZFBicAIAAyAC4AMgAgBkQGSAZGACAGMQZFBicGLwZKACAGOQYnBkUEHgQxBEkEMARPACAEQQQ1BEAEMARPACAEMwQwBDwEPAQwACAAMgAsADIALQQ\/BEAEPgREBDgEOwRMAEcAZQBuAGUAcgBpAGMAIABHAHIAYQB5ACAARwBhAG0AbQBhACAAMgAuADIAIABQAHIAbwBmAGkAbABlAAB0ZXh0AAAAAENvcHlyaWdodCBBcHBsZSBJbmMuLCAyMDEyAABYWVogAAAAAAAA81EAAQAAAAEWzGN1cnYAAAAAAAAEAAAAAAUACgAPABQAGQAeACMAKAAtADIANwA7AEAARQBKAE8AVABZAF4AYwBoAG0AcgB3AHwAgQCGAIsAkACVAJoAnwCkAKkArgCyALcAvADBAMYAywDQANUA2wDgAOUA6wDwAPYA+wEBAQcBDQETARkBHwElASsBMgE4AT4BRQFMAVIBWQFgAWcBbgF1AXwBgwGLAZIBmgGhAakBsQG5AcEByQHRAdkB4QHpAfIB+gIDAgwCFAIdAiYCLwI4AkECSwJUAl0CZwJxAnoChAKOApgCogKsArYCwQLLAtUC4ALrAvUDAAMLAxYDIQMtAzgDQwNPA1oDZgNyA34DigOWA6IDrgO6A8cD0wPgA+wD+QQGBBMEIAQtBDsESARVBGMEcQR+BIwEmgSoBLYExATTBOEE8AT+BQ0FHAUrBToFSQVYBWcFdwWGBZYFpgW1BcUF1QXlBfYGBgYWBicGNwZIBlkGagZ7BowGnQavBsAG0QbjBvUHBwcZBysHPQdPB2EHdAeGB5kHrAe\/B9IH5Qf4CAsIHwgyCEYIWghuCIIIlgiqCL4I0gjnCPsJEAklCToJTwlkCXkJjwmkCboJzwnlCfsKEQonCj0KVApqCoEKmAquCsUK3ArzCwsLIgs5C1ELaQuAC5gLsAvIC+EL+QwSDCoMQwxcDHUMjgynDMAM2QzzDQ0NJg1ADVoNdA2ODakNww3eDfgOEw4uDkkOZA5\/DpsOtg7SDu4PCQ8lD0EPXg96D5YPsw\/PD+wQCRAmEEMQYRB+EJsQuRDXEPURExExEU8RbRGMEaoRyRHoEgcSJhJFEmQShBKjEsMS4xMDEyMTQxNjE4MTpBPFE+UUBhQnFEkUahSLFK0UzhTwFRIVNBVWFXgVmxW9FeAWAxYmFkkWbBaPFrIW1hb6Fx0XQRdlF4kXrhfSF\/cYGxhAGGUYihivGNUY+hkgGUUZaxmRGbcZ3RoEGioaURp3Gp4axRrsGxQbOxtjG4obshvaHAIcKhxSHHscoxzMHPUdHh1HHXAdmR3DHeweFh5AHmoelB6+HukfEx8+H2kflB+\/H+ogFSBBIGwgmCDEIPAhHCFIIXUhoSHOIfsiJyJVIoIiryLdIwojOCNmI5QjwiPwJB8kTSR8JKsk2iUJJTglaCWXJccl9yYnJlcmhya3JugnGCdJJ3onqyfcKA0oPyhxKKIo1CkGKTgpaymdKdAqAio1KmgqmyrPKwIrNitpK50r0SwFLDksbiyiLNctDC1BLXYtqy3hLhYuTC6CLrcu7i8kL1ovkS\/HL\/4wNTBsMKQw2zESMUoxgjG6MfIyKjJjMpsy1DMNM0YzfzO4M\/E0KzRlNJ402DUTNU01hzXCNf02NzZyNq426TckN2A3nDfXOBQ4UDiMOMg5BTlCOX85vDn5OjY6dDqyOu87LTtrO6o76DwnPGU8pDzjPSI9YT2hPeA+ID5gPqA+4D8hP2E\/oj\/iQCNAZECmQOdBKUFqQaxB7kIwQnJCtUL3QzpDfUPARANER0SKRM5FEkVVRZpF3kYiRmdGq0bwRzVHe0fASAVIS0iRSNdJHUljSalJ8Eo3Sn1KxEsMS1NLmkviTCpMcky6TQJNSk2TTdxOJU5uTrdPAE9JT5NP3VAnUHFQu1EGUVBRm1HmUjFSfFLHUxNTX1OqU\/ZUQlSPVNtVKFV1VcJWD1ZcVqlW91dEV5JX4FgvWH1Yy1kaWWlZuFoHWlZaplr1W0VblVvlXDVchlzWXSddeF3JXhpebF69Xw9fYV+zYAVgV2CqYPxhT2GiYfViSWKcYvBjQ2OXY+tkQGSUZOllPWWSZedmPWaSZuhnPWeTZ+loP2iWaOxpQ2maafFqSGqfavdrT2una\/9sV2yvbQhtYG25bhJua27Ebx5veG\/RcCtwhnDgcTpxlXHwcktypnMBc11zuHQUdHB0zHUodYV14XY+dpt2+HdWd7N4EXhueMx5KnmJeed6RnqlewR7Y3vCfCF8gXzhfUF9oX4BfmJ+wn8jf4R\/5YBHgKiBCoFrgc2CMIKSgvSDV4O6hB2EgITjhUeFq4YOhnKG14c7h5+IBIhpiM6JM4mZif6KZIrKizCLlov8jGOMyo0xjZiN\/45mjs6PNo+ekAaQbpDWkT+RqJIRknqS45NNk7aUIJSKlPSVX5XJljSWn5cKl3WX4JhMmLiZJJmQmfyaaJrVm0Kbr5wcnImc951kndKeQJ6unx2fi5\/6oGmg2KFHobaiJqKWowajdqPmpFakx6U4pammGqaLpv2nbqfgqFKoxKk3qamqHKqPqwKrdavprFys0K1ErbiuLa6hrxavi7AAsHWw6rFgsdayS7LCszizrrQltJy1E7WKtgG2ebbwt2i34LhZuNG5SrnCuju6tbsuu6e8IbybvRW9j74KvoS+\/796v\/XAcMDswWfB48JfwtvDWMPUxFHEzsVLxcjGRsbDx0HHv8g9yLzJOsm5yjjKt8s2y7bMNcy1zTXNtc42zrbPN8+40DnQutE80b7SP9LB00TTxtRJ1MvVTtXR1lXW2Ndc1+DYZNjo2WzZ8dp22vvbgNwF3IrdEN2W3hzeot8p36\/gNuC94UThzOJT4tvjY+Pr5HPk\/OWE5g3mlucf56noMui86Ubp0Opb6uXrcOv77IbtEe2c7ijutO9A78zwWPDl8XLx\/\/KM8xnzp\/Q09ML1UPXe9m32+\/eK+Bn4qPk4+cf6V\/rn+3f8B\/yY\/Sn9uv5L\/tz\/bf\/\/0jAxX2BcTlNDb2xvclNwYWNlomE0XE5TQ29sb3JTcGFjZdIwMWNkV05TQ29sb3KiYzTSMDFmZ1xOU0RpY3Rpb25hcnmiZjTSMDFpal8QEk5TQXR0cmlidXRlZFN0cmluZ6JrNF8QEk5TQXR0cmlidXRlZFN0cmluZwAIABEAGgAkACkAMgA3AEkATABRAFMAbAByAHkAggCJAJYAmACaAJwAqgCxALkAxADJAMsAzQDPANEA1gDYANoA3ADeAOAA5wD6AQ0BFQEeASUBLgE1AT4BQAFCAUQBTgFTAV4BZwFuAXEBegGHAZIBngGrAc0B2QHbAd0B3wHhAeMB5QHqAesB7QHyAfoB\/QICAhwCIAIzAj4CRgJTAmACdQJ4AnwCfgKAAoICiwKQApYCngKgAqICpAKmFEYUSxRYFFsUaBRtFHUUeBR9FIoUjRSSFKcUqgAAAAAAAAIBAAAAAAAAAGwAAAAAAAAAAAAAAAAAABS\/",
              "vertical_anchor" : null
            }
          ]
        },
        "visible" : true
      },
      {
        "angle" : 0,
        "connectable" : true,
        "identifier" : "3E4F00BF-39C0-4D25-945C-D3B00B9B50DE",
        "is_locked" : false,
        "is_relative" : false,
        "is_template" : false,
        "lock_aspect_ratio" : false,
        "position" : "{270, 220}",
        "private_style" : {
          "fill_mode" : 0,
          "stroke_color" : "#011993FF"
        },
        "shape" : "rect",
        "size" : "{260, 810}",
        "tag" : 0,
        "theme_style" : "style_11",
        "value" : {
          "labels" : [

          ]
        },
        "visible" : true
      },
      {
        "angle" : 0,
        "connectable" : true,
        "identifier" : "C9B91499-6FBB-43CA-B95E-BF70CB496523",
        "is_locked" : false,
        "is_relative" : false,
        "is_template" : false,
        "lock_aspect_ratio" : false,
        "position" : "{300, 50}",
        "shape" : "rect",
        "size" : "{200, 150}",
        "tag" : 0,
        "theme_style" : "style_34",
        "value" : {
          "labels" : [
            {
              "dx" : 0,
              "dy" : 0,
              "parameter" : 0,
              "position" : 0,
              "string" : "YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGvEBYLDBMUIiMkJSYuLzVBREdLUlZaXWFkVSRudWxs0w0ODxARElhOU1N0cmluZ1YkY2xhc3NcTlNBdHRyaWJ1dGVzgAKAFYADVlNFTC1JRNMVFg4XHCFXTlMua2V5c1pOUy5vYmplY3RzpBgZGhuABIAFgAaAB6QdHh8ggAiAC4APgBOAFFZOU0ZvbnRfEBBOU1BhcmFncmFwaFN0eWxlXxAQTlNVbmRlcmxpbmVDb2xvcldOU0NvbG9y1CcoKQ4qKywtVk5TU2l6ZVhOU2ZGbGFnc1ZOU05hbWUjQDIAAAAAAAAQEIAJgApZSGVsdmV0aWNh0jAxMjNaJGNsYXNzbmFtZVgkY2xhc3Nlc1ZOU0ZvbnSiMjRYTlNPYmplY3TWNjcOODk6Ozw9Pj8+Wk5TVGFiU3RvcHNbTlNBbGlnbm1lbnRcTlNUZXh0QmxvY2tzXxAfTlNBbGxvd3NUaWdodGVuaW5nRm9yVHJ1bmNhdGlvbltOU1RleHRMaXN0c4AAEAKADoAMEAGADNIWDkJDoIAN0jAxRUZXTlNBcnJheaJFNNIwMUhJXxAXTlNNdXRhYmxlUGFyYWdyYXBoU3R5bGWjSEo0XxAQTlNQYXJhZ3JhcGhTdHlsZdRMTU4OTz9QUVVOU1JHQlxOU0NvbG9yU3BhY2VfEBJOU0N1c3RvbUNvbG9yU3BhY2VPEBwwLjUxOTIzMDc2OTIgMC43NDUxOTIzMDc3IDEAgBCAEtJTDlRVVE5TSUQQAYAR0jAxV1hcTlNDb2xvclNwYWNlolk0XE5TQ29sb3JTcGFjZdIwMVtcV05TQ29sb3KiWzTUTE1ODl4\/UFFPEBwwLjUxOTIzMDc2OTIgMC43NDUxOTIzMDc3IDEAgBCAEtIwMWJjXE5TRGljdGlvbmFyeaJiNNIwMWVmXxASTlNBdHRyaWJ1dGVkU3RyaW5nomc0XxASTlNBdHRyaWJ1dGVkU3RyaW5nAAgAEQAaACQAKQAyADcASQBMAFEAUwBsAHIAeQCCAIkAlgCYAJoAnACjAKoAsgC9AMIAxADGAMgAygDPANEA0wDVANcA2QDgAPMBBgEOARcBHgEnAS4BNwE5ATsBPQFHAUwBVwFgAWcBagFzAYABiwGXAaQBxgHSAdQB1gHYAdoB3AHeAeMB5AHmAesB8wH2AfsCFQIZAiwCNQI7AkgCXQJ8An4CgAKFAooCjAKOApMCoAKjArACtQK9AsACyQLoAuoC7ALxAv4DAQMGAxsDHgAAAAAAAAIBAAAAAAAAAGgAAAAAAAAAAAAAAAAAAAMz",
              "vertical_anchor" : null
            }
          ]
        },
        "visible" : true
      },
      {
        "angle" : 0,
        "connectable" : true,
        "identifier" : "F79380E1-CD94-4DFA-89BE-357BE842E15A",
        "is_locked" : false,
        "is_relative" : false,
        "is_template" : false,
        "lock_aspect_ratio" : false,
        "position" : "{415.5, 1037}",
        "private_style" : {
          "text_alignment" : 0,
          "text_vertical_alignment" : 1
        },
        "shape" : "text",
        "size" : "{149, 26}",
        "tag" : 0,
        "theme_style" : "style_11",
        "value" : {
          "labels" : [
            {
              "dx" : 0,
              "dy" : 0,
              "parameter" : 0,
              "position" : 0,
              "string" : "YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGvEBgLDBMUIiMkJSYuLzVBREdLUlZaXWNoaWxVJG51bGzTDQ4PEBESWE5TU3RyaW5nViRjbGFzc1xOU0F0dHJpYnV0ZXOAAoAXgANXMlBDRi1HQ9MVFg4XHCFXTlMua2V5c1pOUy5vYmplY3RzpBgZGhuABIAFgAaAB6QdHh8ggAiAC4APgBOAFlZOU0ZvbnRfEBBOU1BhcmFncmFwaFN0eWxlXxAQTlNVbmRlcmxpbmVDb2xvcldOU0NvbG9y1CcoKQ4qKywtVk5TU2l6ZVhOU2ZGbGFnc1ZOU05hbWUjQDIAAAAAAAARBBCACYAKXxASLkFwcGxlU3lzdGVtVUlGb2500jAxMjNaJGNsYXNzbmFtZVgkY2xhc3Nlc1ZOU0ZvbnSiMjRYTlNPYmplY3TWNjcOODk6Ozw9Pj8+Wk5TVGFiU3RvcHNbTlNBbGlnbm1lbnRcTlNUZXh0QmxvY2tzXxAfTlNBbGxvd3NUaWdodGVuaW5nRm9yVHJ1bmNhdGlvbltOU1RleHRMaXN0c4AAEAKADoAMEAGADNIWDkJDoIAN0jAxRUZXTlNBcnJheaJFNNIwMUhJXxAXTlNNdXRhYmxlUGFyYWdyYXBoU3R5bGWjSEo0XxAQTlNQYXJhZ3JhcGhTdHlsZdRMTU4OTz9QUVVOU1JHQlxOU0NvbG9yU3BhY2VfEBJOU0N1c3RvbUNvbG9yU3BhY2VPEBwwLjQyNjMxNTc4OTUgMC42MDUyNjMxNTc5IDEAgBCAEtJTDlRVVE5TSUQQAYAR0jAxV1hcTlNDb2xvclNwYWNlolk0XE5TQ29sb3JTcGFjZdIwMVtcV05TQ29sb3KiWzTVXkxNTg5fYD9hUVxOU0NvbXBvbmVudHNPEB0wIDAuMzI4NTIwODk0MSAwLjU3NDg4NDk1MTEgMU8QJzAuMDI4NTA4NTI3MiAwLjI1MDkyNTE4MzMgMC41MDE5Njg2ODE4AIAUgBLTU2QOZWZVVU5TSUNDEAeAFYARTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/9IwMWprXE5TRGljdGlvbmFyeaJqNNIwMW1uXxASTlNBdHRyaWJ1dGVkU3RyaW5nom80XxASTlNBdHRyaWJ1dGVkU3RyaW5nAAgAEQAaACQAKQAyADcASQBMAFEAUwBuAHQAewCEAIsAmACaAJwAngCmAK0AtQDAAMUAxwDJAMsAzQDSANQA1gDYANoA3ADjAPYBCQERARoBIQEqATEBOgE9AT8BQQFWAVsBZgFvAXYBeQGCAY8BmgGmAbMB1QHhAeMB5QHnAekB6wHtAfIB8wH1AfoCAgIFAgoCJAIoAjsCRAJKAlcCbAKLAo0CjwKUApkCmwKdAqICrwKyAr8CxALMAs8C2gLnAwcDMQMzAzUDPANCA0QDRgNID5QPmQ+mD6kPrg\/DD8YAAAAAAAACAQAAAAAAAABwAAAAAAAAAAAAAAAAAAAP2w==",
              "vertical_anchor" : null
            }
          ]
        },
        "visible" : true
      },
      {
        "angle" : 0,
        "connectable" : true,
        "identifier" : "6B0E80A8-C678-4B84-BDAE-DF4EA577A1AE",
        "is_locked" : false,
        "is_relative" : false,
        "is_template" : false,
        "lock_aspect_ratio" : false,
        "position" : "{300, 450}",
        "private_style" : {
          "text_alignment" : 0,
          "text_vertical_alignment" : 1
        },
        "shape" : "text",
        "size" : "{200, 150}",
        "tag" : 0,
        "theme_style" : "style_11",
        "value" : {
          "labels" : [
            {
              "dx" : 0,
              "dy" : 0,
              "parameter" : 0,
              "position" : 0,
              "string" : "YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGvECELDBUWHCkqKywtOz5ER0tSVlpdZWZpb3R1eIaHiI6RlZlVJG51bGzUDQ4PEBESExRYTlNTdHJpbmdfEA9OU0F0dHJpYnV0ZUluZm9cTlNBdHRyaWJ1dGVzViRjbGFzc4ACgB6AA4AgXxBmQ29tcHV0ZSBvciByZWFkIHBhaXIgY291bnRzIER4RHksIER4UnksIFJ4UnkKCldoZW4gcmFuZG9tIHNwbGl0dGluZzogc3BsaXQsIGNvbXB1dGUgUnhSeSwgYW5kIGNvbWJpbmUg0hcQGBtaTlMub2JqZWN0c6IZGoAEgBmAHdMdFxAeIyhXTlMua2V5c6QfICEigAWABoAHgAikJCUmJ4AJgA6AEoAVgBhfEBBOU1BhcmFncmFwaFN0eWxlXxAQTlNVbmRlcmxpbmVDb2xvclZOU0ZvbnRXTlNDb2xvctcQLi8wMTIzNDU2Nzg5OlpOU1RhYlN0b3BzW05TVGV4dExpc3RzXE5TVGV4dEJsb2Nrc18QH05TQWxsb3dzVGlnaHRlbmluZ0ZvclRydW5jYXRpb25fEBROU0xpbmVIZWlnaHRNdWx0aXBsZVtOU0FsaWdubWVudIANgACADIAKEAEjP\/GZmZmZmZoQAtIXEDw9oIAL0j9AQUJaJGNsYXNzbmFtZVgkY2xhc3Nlc1dOU0FycmF5okFDWE5TT2JqZWN00hcQRT2ggAvSP0BISV8QF05TTXV0YWJsZVBhcmFncmFwaFN0eWxlo0hKQ18QEE5TUGFyYWdyYXBoU3R5bGXUTE1OEE84UFFVTlNSR0JcTlNDb2xvclNwYWNlXxASTlNDdXN0b21Db2xvclNwYWNlTxAcMC40MjYzMTU3ODk1IDAuNjA1MjYzMTU3OSAxAIAPgBHSUxBUVVROU0lEEAGAENI\/QFdYXE5TQ29sb3JTcGFjZaJZQ1xOU0NvbG9yU3BhY2XSP0BbXFdOU0NvbG9yoltD1F5fYBBhYmNkVk5TU2l6ZVhOU2ZGbGFnc1ZOU05hbWUjQCgAAAAAAAARExCAE4AUXxASLkFwcGxlU3lzdGVtVUlGb2500j9AZ2hWTlNGb250omdD1WpMTU4Qa2w4bVFcTlNDb21wb25lbnRzTxASMC45OTk5OTYwMDY1IDEgMSAxTxARMC45OTk5OTUwNTI4IDEgMQCAFoAR01NwEHFyVVVOU0lDQxAHgBeAEE8RDEgAAAxITGlubwIQAABtbnRyUkdCIFhZWiAHzgACAAkABgAxAABhY3NwTVNGVAAAAABJRUMgc1JHQgAAAAAAAAAAAAAAAAAA9tYAAQAAAADTLUhQICAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABFjcHJ0AAABUAAAADNkZXNjAAABhAAAAGx3dHB0AAAB8AAAABRia3B0AAACBAAAABRyWFlaAAACGAAAABRnWFlaAAACLAAAABRiWFlaAAACQAAAABRkbW5kAAACVAAAAHBkbWRkAAACxAAAAIh2dWVkAAADTAAAAIZ2aWV3AAAD1AAAACRsdW1pAAAD+AAAABRtZWFzAAAEDAAAACR0ZWNoAAAEMAAAAAxyVFJDAAAEPAAACAxnVFJDAAAEPAAACAxiVFJDAAAEPAAACAx0ZXh0AAAAAENvcHlyaWdodCAoYykgMTk5OCBIZXdsZXR0LVBhY2thcmQgQ29tcGFueQAAZGVzYwAAAAAAAAASc1JHQiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAPNRAAEAAAABFsxYWVogAAAAAAAAAAAAAAAAAAAAAFhZWiAAAAAAAABvogAAOPUAAAOQWFlaIAAAAAAAAGKZAAC3hQAAGNpYWVogAAAAAAAAJKAAAA+EAAC2z2Rlc2MAAAAAAAAAFklFQyBodHRwOi8vd3d3LmllYy5jaAAAAAAAAAAAAAAAFklFQyBodHRwOi8vd3d3LmllYy5jaAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAAC5JRUMgNjE5NjYtMi4xIERlZmF1bHQgUkdCIGNvbG91ciBzcGFjZSAtIHNSR0IAAAAAAAAAAAAAAC5JRUMgNjE5NjYtMi4xIERlZmF1bHQgUkdCIGNvbG91ciBzcGFjZSAtIHNSR0IAAAAAAAAAAAAAAAAAAAAAAAAAAAAAZGVzYwAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAALFJlZmVyZW5jZSBWaWV3aW5nIENvbmRpdGlvbiBpbiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAHZpZXcAAAAAABOk\/gAUXy4AEM8UAAPtzAAEEwsAA1yeAAAAAVhZWiAAAAAAAEwJVgBQAAAAVx\/nbWVhcwAAAAAAAAABAAAAAAAAAAAAAAAAAAAAAAAAAo8AAAACc2lnIAAAAABDUlQgY3VydgAAAAAAAAQAAAAABQAKAA8AFAAZAB4AIwAoAC0AMgA3ADsAQABFAEoATwBUAFkAXgBjAGgAbQByAHcAfACBAIYAiwCQAJUAmgCfAKQAqQCuALIAtwC8AMEAxgDLANAA1QDbAOAA5QDrAPAA9gD7AQEBBwENARMBGQEfASUBKwEyATgBPgFFAUwBUgFZAWABZwFuAXUBfAGDAYsBkgGaAaEBqQGxAbkBwQHJAdEB2QHhAekB8gH6AgMCDAIUAh0CJgIvAjgCQQJLAlQCXQJnAnECegKEAo4CmAKiAqwCtgLBAssC1QLgAusC9QMAAwsDFgMhAy0DOANDA08DWgNmA3IDfgOKA5YDogOuA7oDxwPTA+AD7AP5BAYEEwQgBC0EOwRIBFUEYwRxBH4EjASaBKgEtgTEBNME4QTwBP4FDQUcBSsFOgVJBVgFZwV3BYYFlgWmBbUFxQXVBeUF9gYGBhYGJwY3BkgGWQZqBnsGjAadBq8GwAbRBuMG9QcHBxkHKwc9B08HYQd0B4YHmQesB78H0gflB\/gICwgfCDIIRghaCG4IggiWCKoIvgjSCOcI+wkQCSUJOglPCWQJeQmPCaQJugnPCeUJ+woRCicKPQpUCmoKgQqYCq4KxQrcCvMLCwsiCzkLUQtpC4ALmAuwC8gL4Qv5DBIMKgxDDFwMdQyODKcMwAzZDPMNDQ0mDUANWg10DY4NqQ3DDd4N+A4TDi4OSQ5kDn8Omw62DtIO7g8JDyUPQQ9eD3oPlg+zD88P7BAJECYQQxBhEH4QmxC5ENcQ9RETETERTxFtEYwRqhHJEegSBxImEkUSZBKEEqMSwxLjEwMTIxNDE2MTgxOkE8UT5RQGFCcUSRRqFIsUrRTOFPAVEhU0FVYVeBWbFb0V4BYDFiYWSRZsFo8WshbWFvoXHRdBF2UXiReuF9IX9xgbGEAYZRiKGK8Y1Rj6GSAZRRlrGZEZtxndGgQaKhpRGncanhrFGuwbFBs7G2MbihuyG9ocAhwqHFIcexyjHMwc9R0eHUcdcB2ZHcMd7B4WHkAeah6UHr4e6R8THz4faR+UH78f6iAVIEEgbCCYIMQg8CEcIUghdSGhIc4h+yInIlUigiKvIt0jCiM4I2YjlCPCI\/AkHyRNJHwkqyTaJQklOCVoJZclxyX3JicmVyaHJrcm6CcYJ0kneierJ9woDSg\/KHEooijUKQYpOClrKZ0p0CoCKjUqaCqbKs8rAis2K2krnSvRLAUsOSxuLKIs1y0MLUEtdi2rLeEuFi5MLoIuty7uLyQvWi+RL8cv\/jA1MGwwpDDbMRIxSjGCMbox8jIqMmMymzLUMw0zRjN\/M7gz8TQrNGU0njTYNRM1TTWHNcI1\/TY3NnI2rjbpNyQ3YDecN9c4FDhQOIw4yDkFOUI5fzm8Ofk6Njp0OrI67zstO2s7qjvoPCc8ZTykPOM9Ij1hPaE94D4gPmA+oD7gPyE\/YT+iP+JAI0BkQKZA50EpQWpBrEHuQjBCckK1QvdDOkN9Q8BEA0RHRIpEzkUSRVVFmkXeRiJGZ0arRvBHNUd7R8BIBUhLSJFI10kdSWNJqUnwSjdKfUrESwxLU0uaS+JMKkxyTLpNAk1KTZNN3E4lTm5Ot08AT0lPk0\/dUCdQcVC7UQZRUFGbUeZSMVJ8UsdTE1NfU6pT9lRCVI9U21UoVXVVwlYPVlxWqVb3V0RXklfgWC9YfVjLWRpZaVm4WgdaVlqmWvVbRVuVW+VcNVyGXNZdJ114XcleGl5sXr1fD19hX7NgBWBXYKpg\/GFPYaJh9WJJYpxi8GNDY5dj62RAZJRk6WU9ZZJl52Y9ZpJm6Gc9Z5Nn6Wg\/aJZo7GlDaZpp8WpIap9q92tPa6dr\/2xXbK9tCG1gbbluEm5rbsRvHm94b9FwK3CGcOBxOnGVcfByS3KmcwFzXXO4dBR0cHTMdSh1hXXhdj52m3b4d1Z3s3gReG54zHkqeYl553pGeqV7BHtje8J8IXyBfOF9QX2hfgF+Yn7CfyN\/hH\/lgEeAqIEKgWuBzYIwgpKC9INXg7qEHYSAhOOFR4Wrhg6GcobXhzuHn4gEiGmIzokziZmJ\/opkisqLMIuWi\/yMY4zKjTGNmI3\/jmaOzo82j56QBpBukNaRP5GokhGSepLjk02TtpQglIqU9JVflcmWNJaflwqXdZfgmEyYuJkkmZCZ\/JpomtWbQpuvnByciZz3nWSd0p5Anq6fHZ+Ln\/qgaaDYoUehtqImopajBqN2o+akVqTHpTilqaYapoum\/adup+CoUqjEqTepqaocqo+rAqt1q+msXKzQrUStuK4trqGvFq+LsACwdbDqsWCx1rJLssKzOLOutCW0nLUTtYq2AbZ5tvC3aLfguFm40blKucK6O7q1uy67p7whvJu9Fb2Pvgq+hL7\/v3q\/9cBwwOzBZ8Hjwl\/C28NYw9TEUcTOxUvFyMZGxsPHQce\/yD3IvMk6ybnKOMq3yzbLtsw1zLXNNc21zjbOts83z7jQOdC60TzRvtI\/0sHTRNPG1EnUy9VO1dHWVdbY11zX4Nhk2OjZbNnx2nba+9uA3AXcit0Q3ZbeHN6i3ynfr+A24L3hROHM4lPi2+Nj4+vkc+T85YTmDeaW5x\/nqegy6LzpRunQ6lvq5etw6\/vshu0R7ZzuKO6070DvzPBY8OXxcvH\/8ozzGfOn9DT0wvVQ9d72bfb794r4Gfio+Tj5x\/pX+uf7d\/wH\/Jj9Kf26\/kv+3P9t\/\/\/SP0B2d1xOU0RpY3Rpb25hcnmidkPTHRcQeX8opSEgIn0fgAeABoAIgBqABaUmJSeDhIASgA6AFYAbgByAGFtOU1VuZGVybGluZRAA1xAuLzAxMjM0NTY3OI06gA2AAIAMgAojP\/GZmZmZmZrSP0CPkF5OU011dGFibGVBcnJheaOPQUPSkhCTlFdOUy5kYXRhRh0AAQFIAIAf0j9AlpddTlNNdXRhYmxlRGF0YaOWmENWTlNEYXRh0j9AmptfEBJOU0F0dHJpYnV0ZWRTdHJpbmeinENfEBJOU0F0dHJpYnV0ZWRTdHJpbmcACAARABoAJAApADIANwBJAEwAUQBTAHcAfQCGAI8AoQCuALUAtwC5ALsAvQEmASsBNgE5ATsBPQE\/AUYBTgFTAVUBVwFZAVsBYAFiAWQBZgFoAWoBfQGQAZcBnwGuAbkBxQHSAfQCCwIXAhkCGwIdAh8CIQIqAiwCMQIyAjQCOQJEAk0CVQJYAmECZgJnAmkCbgKIAowCnwKoAq4CuwLQAu8C8QLzAvgC\/QL\/AwEDBgMTAxYDIwMoAzADMwM8A0MDTANTA1wDXwNhA2MDeAN9A4QDhwOSA58DtAPIA8oDzAPTA9kD2wPdA98QKxAwED0QQBBHEE0QTxBREFMQVRBXEF0QXxBhEGMQZRBnEGkQdRB3EIYQiBCKEIwQjhCXEJwQqxCvELQQvBDDEMUQyhDYENwQ4xDoEP0RAAAAAAAAAAIBAAAAAAAAAJ0AAAAAAAAAAAAAAAAAABEV",
              "vertical_anchor" : null
            }
          ]
        },
        "visible" : true
      },
      {
        "angle" : 0,
        "connectable" : true,
        "identifier" : "117BBC65-62C5-4235-A1A2-C682685789E5",
        "is_locked" : false,
        "is_relative" : false,
        "is_template" : false,
        "lock_aspect_ratio" : false,
        "position" : "{300, 650}",
        "private_style" : {
          "text_alignment" : 0,
          "text_vertical_alignment" : 1
        },
        "shape" : "text",
        "size" : "{200, 150}",
        "tag" : 0,
        "theme_style" : "style_11",
        "value" : {
          "labels" : [
            {
              "dx" : 0,
              "dy" : 0,
              "parameter" : 0,
              "position" : 0,
              "string" : "YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGvEBkLDBMUIiMkJSYyNTs+QktRUlZZXWBoaWxvVSRudWxs0w0ODxARElhOU1N0cmluZ1YkY2xhc3NcTlNBdHRyaWJ1dGVzgAKAGIADXxAeRXN0aW1hdGUgMlBDRiBmcm9tIHBhaXIgY291bnRz0xUWDhccIVdOUy5rZXlzWk5TLm9iamVjdHOkGBkaG4AEgAWABoAHpB0eHyCACIANgBKAFIAXXxAQTlNQYXJhZ3JhcGhTdHlsZVdOU0NvbG9yXxAQTlNVbmRlcmxpbmVDb2xvclZOU0ZvbnTWJygOKSorLC0uLzAxWk5TVGFiU3RvcHNbTlNBbGlnbm1lbnRcTlNUZXh0QmxvY2tzXxAfTlNBbGxvd3NUaWdodGVuaW5nRm9yVHJ1bmNhdGlvbltOU1RleHRMaXN0c4AAEAKADIAJEAGAC9IWDjM0oIAK0jY3ODlaJGNsYXNzbmFtZVgkY2xhc3Nlc1dOU0FycmF5ojg6WE5TT2JqZWN00hYOPDSggArSNjc\/QF8QF05TTXV0YWJsZVBhcmFncmFwaFN0eWxloz9BOl8QEE5TUGFyYWdyYXBoU3R5bGXVQ0RFRg5HSDBJSlxOU0NvbXBvbmVudHNVTlNSR0JcTlNDb2xvclNwYWNlXxASTlNDdXN0b21Db2xvclNwYWNlTxASMC45OTk5OTYwMDY1IDEgMSAxTxARMC45OTk5OTUwNTI4IDEgMQCADoAR00xNDk5PUFROU0lEVU5TSUNDEAeAD4AQTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/9I2N1NUXE5TQ29sb3JTcGFjZaJVOlxOU0NvbG9yU3BhY2XSNjdXWFdOU0NvbG9yolc61ERFRg5aMFtKTxAcMC40MjYzMTU3ODk1IDAuNjA1MjYzMTU3OSAxAIATgBHSTA5eUBABgBDUYWJjDmRlZmdWTlNTaXplWE5TZkZsYWdzVk5TTmFtZSNAKAAAAAAAABETEIAVgBZfEBIuQXBwbGVTeXN0ZW1VSUZvbnTSNjdqa1ZOU0ZvbnSiajrSNjdtblxOU0RpY3Rpb25hcnmibTrSNjdwcV8QEk5TQXR0cmlidXRlZFN0cmluZ6JyOl8QEk5TQXR0cmlidXRlZFN0cmluZwAIABEAGgAkACkAMgA3AEkATABRAFMAbwB1AHwAhQCMAJkAmwCdAJ8AwADHAM8A2gDfAOEA4wDlAOcA7ADuAPAA8gD0APYBCQERASQBKwE4AUMBTwFcAX4BigGMAY4BkAGSAZQBlgGbAZwBngGjAa4BtwG\/AcIBywHQAdEB0wHYAfIB9gIJAhQCIQInAjQCSQJeAnICdAJ2An0CggKIAooCjAKODtoO3w7sDu8O\/A8BDwkPDA8VDzQPNg84Dz0PPw9BD0oPUQ9aD2EPag9tD28PcQ+GD4sPkg+VD5oPpw+qD68PxA\/HAAAAAAAAAgEAAAAAAAAAcwAAAAAAAAAAAAAAAAAAD9w=",
              "vertical_anchor" : null
            }
          ]
        },
        "visible" : true
      },
      {
        "angle" : 0,
        "connectable" : true,
        "identifier" : "5394FF33-71AD-4AF0-A562-DAB1C8E490C3",
        "is_locked" : false,
        "is_relative" : false,
        "is_template" : false,
        "lock_aspect_ratio" : false,
        "position" : "{300.8515625, 850}",
        "private_style" : {
          "text_alignment" : 0,
          "text_vertical_alignment" : 1
        },
        "shape" : "text",
        "size" : "{198.29687500000003, 150}",
        "tag" : 0,
        "theme_style" : "style_11",
        "value" : {
          "labels" : [
            {
              "dx" : 0,
              "dy" : 0,
              "parameter" : 0,
              "position" : 0,
              "string" : "YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGvEBkLDBMUIiMkJSYyNTs+QktRUlZZXWBoaWxvVSRudWxs0w0ODxARElhOU1N0cmluZ1YkY2xhc3NcTlNBdHRyaWJ1dGVzgAKAGIADXxAsR2VuZXJhdGUgZGF0YSBwcm9kdWN0czogMlBDRiBhbmQgcGFpciBjb3VudHPTFRYOFxwhV05TLmtleXNaTlMub2JqZWN0c6QYGRobgASABYAGgAekHR4fIIAIgA2AEoAUgBdfEBBOU1BhcmFncmFwaFN0eWxlV05TQ29sb3JfEBBOU1VuZGVybGluZUNvbG9yVk5TRm9udNYnKA4pKissLS4vMDFaTlNUYWJTdG9wc1tOU0FsaWdubWVudFxOU1RleHRCbG9ja3NfEB9OU0FsbG93c1RpZ2h0ZW5pbmdGb3JUcnVuY2F0aW9uW05TVGV4dExpc3RzgAAQAoAMgAkQAYAL0hYOMzSggArSNjc4OVokY2xhc3NuYW1lWCRjbGFzc2VzV05TQXJyYXmiODpYTlNPYmplY3TSFg48NKCACtI2Nz9AXxAXTlNNdXRhYmxlUGFyYWdyYXBoU3R5bGWjP0E6XxAQTlNQYXJhZ3JhcGhTdHlsZdVDREVGDkdIMElKXE5TQ29tcG9uZW50c1VOU1JHQlxOU0NvbG9yU3BhY2VfEBJOU0N1c3RvbUNvbG9yU3BhY2VPEBIwLjk5OTk5NjAwNjUgMSAxIDFPEBEwLjk5OTk5NTA1MjggMSAxAIAOgBHTTE0OTk9QVE5TSURVTlNJQ0MQB4APgBBPEQxIAAAMSExpbm8CEAAAbW50clJHQiBYWVogB84AAgAJAAYAMQAAYWNzcE1TRlQAAAAASUVDIHNSR0IAAAAAAAAAAAAAAAAAAPbWAAEAAAAA0y1IUCAgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAARY3BydAAAAVAAAAAzZGVzYwAAAYQAAABsd3RwdAAAAfAAAAAUYmtwdAAAAgQAAAAUclhZWgAAAhgAAAAUZ1hZWgAAAiwAAAAUYlhZWgAAAkAAAAAUZG1uZAAAAlQAAABwZG1kZAAAAsQAAACIdnVlZAAAA0wAAACGdmlldwAAA9QAAAAkbHVtaQAAA\/gAAAAUbWVhcwAABAwAAAAkdGVjaAAABDAAAAAMclRSQwAABDwAAAgMZ1RSQwAABDwAAAgMYlRSQwAABDwAAAgMdGV4dAAAAABDb3B5cmlnaHQgKGMpIDE5OTggSGV3bGV0dC1QYWNrYXJkIENvbXBhbnkAAGRlc2MAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAASc1JHQiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAFhZWiAAAAAAAADzUQABAAAAARbMWFlaIAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAAb6IAADj1AAADkFhZWiAAAAAAAABimQAAt4UAABjaWFlaIAAAAAAAACSgAAAPhAAAts9kZXNjAAAAAAAAABZJRUMgaHR0cDovL3d3dy5pZWMuY2gAAAAAAAAAAAAAABZJRUMgaHR0cDovL3d3dy5pZWMuY2gAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAZGVzYwAAAAAAAAAuSUVDIDYxOTY2LTIuMSBEZWZhdWx0IFJHQiBjb2xvdXIgc3BhY2UgLSBzUkdCAAAAAAAAAAAAAAAuSUVDIDYxOTY2LTIuMSBEZWZhdWx0IFJHQiBjb2xvdXIgc3BhY2UgLSBzUkdCAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALFJlZmVyZW5jZSBWaWV3aW5nIENvbmRpdGlvbiBpbiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAB2aWV3AAAAAAATpP4AFF8uABDPFAAD7cwABBMLAANcngAAAAFYWVogAAAAAABMCVYAUAAAAFcf521lYXMAAAAAAAAAAQAAAAAAAAAAAAAAAAAAAAAAAAKPAAAAAnNpZyAAAAAAQ1JUIGN1cnYAAAAAAAAEAAAAAAUACgAPABQAGQAeACMAKAAtADIANwA7AEAARQBKAE8AVABZAF4AYwBoAG0AcgB3AHwAgQCGAIsAkACVAJoAnwCkAKkArgCyALcAvADBAMYAywDQANUA2wDgAOUA6wDwAPYA+wEBAQcBDQETARkBHwElASsBMgE4AT4BRQFMAVIBWQFgAWcBbgF1AXwBgwGLAZIBmgGhAakBsQG5AcEByQHRAdkB4QHpAfIB+gIDAgwCFAIdAiYCLwI4AkECSwJUAl0CZwJxAnoChAKOApgCogKsArYCwQLLAtUC4ALrAvUDAAMLAxYDIQMtAzgDQwNPA1oDZgNyA34DigOWA6IDrgO6A8cD0wPgA+wD+QQGBBMEIAQtBDsESARVBGMEcQR+BIwEmgSoBLYExATTBOEE8AT+BQ0FHAUrBToFSQVYBWcFdwWGBZYFpgW1BcUF1QXlBfYGBgYWBicGNwZIBlkGagZ7BowGnQavBsAG0QbjBvUHBwcZBysHPQdPB2EHdAeGB5kHrAe\/B9IH5Qf4CAsIHwgyCEYIWghuCIIIlgiqCL4I0gjnCPsJEAklCToJTwlkCXkJjwmkCboJzwnlCfsKEQonCj0KVApqCoEKmAquCsUK3ArzCwsLIgs5C1ELaQuAC5gLsAvIC+EL+QwSDCoMQwxcDHUMjgynDMAM2QzzDQ0NJg1ADVoNdA2ODakNww3eDfgOEw4uDkkOZA5\/DpsOtg7SDu4PCQ8lD0EPXg96D5YPsw\/PD+wQCRAmEEMQYRB+EJsQuRDXEPURExExEU8RbRGMEaoRyRHoEgcSJhJFEmQShBKjEsMS4xMDEyMTQxNjE4MTpBPFE+UUBhQnFEkUahSLFK0UzhTwFRIVNBVWFXgVmxW9FeAWAxYmFkkWbBaPFrIW1hb6Fx0XQRdlF4kXrhfSF\/cYGxhAGGUYihivGNUY+hkgGUUZaxmRGbcZ3RoEGioaURp3Gp4axRrsGxQbOxtjG4obshvaHAIcKhxSHHscoxzMHPUdHh1HHXAdmR3DHeweFh5AHmoelB6+HukfEx8+H2kflB+\/H+ogFSBBIGwgmCDEIPAhHCFIIXUhoSHOIfsiJyJVIoIiryLdIwojOCNmI5QjwiPwJB8kTSR8JKsk2iUJJTglaCWXJccl9yYnJlcmhya3JugnGCdJJ3onqyfcKA0oPyhxKKIo1CkGKTgpaymdKdAqAio1KmgqmyrPKwIrNitpK50r0SwFLDksbiyiLNctDC1BLXYtqy3hLhYuTC6CLrcu7i8kL1ovkS\/HL\/4wNTBsMKQw2zESMUoxgjG6MfIyKjJjMpsy1DMNM0YzfzO4M\/E0KzRlNJ402DUTNU01hzXCNf02NzZyNq426TckN2A3nDfXOBQ4UDiMOMg5BTlCOX85vDn5OjY6dDqyOu87LTtrO6o76DwnPGU8pDzjPSI9YT2hPeA+ID5gPqA+4D8hP2E\/oj\/iQCNAZECmQOdBKUFqQaxB7kIwQnJCtUL3QzpDfUPARANER0SKRM5FEkVVRZpF3kYiRmdGq0bwRzVHe0fASAVIS0iRSNdJHUljSalJ8Eo3Sn1KxEsMS1NLmkviTCpMcky6TQJNSk2TTdxOJU5uTrdPAE9JT5NP3VAnUHFQu1EGUVBRm1HmUjFSfFLHUxNTX1OqU\/ZUQlSPVNtVKFV1VcJWD1ZcVqlW91dEV5JX4FgvWH1Yy1kaWWlZuFoHWlZaplr1W0VblVvlXDVchlzWXSddeF3JXhpebF69Xw9fYV+zYAVgV2CqYPxhT2GiYfViSWKcYvBjQ2OXY+tkQGSUZOllPWWSZedmPWaSZuhnPWeTZ+loP2iWaOxpQ2maafFqSGqfavdrT2una\/9sV2yvbQhtYG25bhJua27Ebx5veG\/RcCtwhnDgcTpxlXHwcktypnMBc11zuHQUdHB0zHUodYV14XY+dpt2+HdWd7N4EXhueMx5KnmJeed6RnqlewR7Y3vCfCF8gXzhfUF9oX4BfmJ+wn8jf4R\/5YBHgKiBCoFrgc2CMIKSgvSDV4O6hB2EgITjhUeFq4YOhnKG14c7h5+IBIhpiM6JM4mZif6KZIrKizCLlov8jGOMyo0xjZiN\/45mjs6PNo+ekAaQbpDWkT+RqJIRknqS45NNk7aUIJSKlPSVX5XJljSWn5cKl3WX4JhMmLiZJJmQmfyaaJrVm0Kbr5wcnImc951kndKeQJ6unx2fi5\/6oGmg2KFHobaiJqKWowajdqPmpFakx6U4pammGqaLpv2nbqfgqFKoxKk3qamqHKqPqwKrdavprFys0K1ErbiuLa6hrxavi7AAsHWw6rFgsdayS7LCszizrrQltJy1E7WKtgG2ebbwt2i34LhZuNG5SrnCuju6tbsuu6e8IbybvRW9j74KvoS+\/796v\/XAcMDswWfB48JfwtvDWMPUxFHEzsVLxcjGRsbDx0HHv8g9yLzJOsm5yjjKt8s2y7bMNcy1zTXNtc42zrbPN8+40DnQutE80b7SP9LB00TTxtRJ1MvVTtXR1lXW2Ndc1+DYZNjo2WzZ8dp22vvbgNwF3IrdEN2W3hzeot8p36\/gNuC94UThzOJT4tvjY+Pr5HPk\/OWE5g3mlucf56noMui86Ubp0Opb6uXrcOv77IbtEe2c7ijutO9A78zwWPDl8XLx\/\/KM8xnzp\/Q09ML1UPXe9m32+\/eK+Bn4qPk4+cf6V\/rn+3f8B\/yY\/Sn9uv5L\/tz\/bf\/\/0jY3U1RcTlNDb2xvclNwYWNlolU6XE5TQ29sb3JTcGFjZdI2N1dYV05TQ29sb3KiVzrUREVGDlowW0pPEBwwLjQyNjMxNTc4OTUgMC42MDUyNjMxNTc5IDEAgBOAEdJMDl5QEAGAENRhYmMOZGVmZ1ZOU1NpemVYTlNmRmxhZ3NWTlNOYW1lI0AoAAAAAAAAERMQgBWAFl8QEi5BcHBsZVN5c3RlbVVJRm9udNI2N2prVk5TRm9udKJqOtI2N21uXE5TRGljdGlvbmFyeaJtOtI2N3BxXxASTlNBdHRyaWJ1dGVkU3RyaW5nonI6XxASTlNBdHRyaWJ1dGVkU3RyaW5nAAgAEQAaACQAKQAyADcASQBMAFEAUwBvAHUAfACFAIwAmQCbAJ0AnwDOANUA3QDoAO0A7wDxAPMA9QD6APwA\/gEAAQIBBAEXAR8BMgE5AUYBUQFdAWoBjAGYAZoBnAGeAaABogGkAakBqgGsAbEBvAHFAc0B0AHZAd4B3wHhAeYCAAIEAhcCIgIvAjUCQgJXAmwCgAKCAoQCiwKQApYCmAKaApwO6A7tDvoO\/Q8KDw8PFw8aDyMPQg9ED0YPSw9ND08PWA9fD2gPbw94D3sPfQ9\/D5QPmQ+gD6MPqA+1D7gPvQ\/SD9UAAAAAAAACAQAAAAAAAABzAAAAAAAAAAAAAAAAAAAP6g==",
              "vertical_anchor" : null
            }
          ]
        },
        "visible" : true
      }
    ],
    "root_shapes" : [
      "4DEDAD07-74B4-4CB9-841C-F6DB1ABDD530",
      "51BB04C4-A75E-47D3-A238-AA262D3982C0",
      "C3F5A257-F955-4551-AB93-642A3E7033CF",
      "B1BE56BB-235B-4DF2-8F79-49E3E3571FA6",
      "01DD763E-019A-41FA-9026-189062259F07",
      "D3165E9F-A19B-4581-AC88-F3BBB138BC75",
      "74336879-F3CF-4DEE-8CFE-C1ECF4A31651",
      "19CDED1A-6A94-4BDC-AD8E-C4704FC7EEB3",
      "3E4F00BF-39C0-4D25-945C-D3B00B9B50DE",
      "C9B91499-6FBB-43CA-B95E-BF70CB496523",
      "F79380E1-CD94-4DFA-89BE-357BE842E15A",
      "6B0E80A8-C678-4B84-BDAE-DF4EA577A1AE",
      "117BBC65-62C5-4235-A1A2-C682685789E5",
      "5394FF33-71AD-4AF0-A562-DAB1C8E490C3"
    ]
  },
  "shows_grids" : true,
  "version" : "100"
}

==> main.json <==
{
  "terminals" : {
    "D3165E9F-A19B-4581-AC88-F3BBB138BC75" : [
      "51BB04C4-A75E-47D3-A238-AA262D3982C0",
      "C3F5A257-F955-4551-AB93-642A3E7033CF"
    ],
    "74336879-F3CF-4DEE-8CFE-C1ECF4A31651" : [
      "4DEDAD07-74B4-4CB9-841C-F6DB1ABDD530",
      "51BB04C4-A75E-47D3-A238-AA262D3982C0"
    ],
    "01DD763E-019A-41FA-9026-189062259F07" : [
      "C3F5A257-F955-4551-AB93-642A3E7033CF",
      "B1BE56BB-235B-4DF2-8F79-49E3E3571FA6"
    ],
    "19CDED1A-6A94-4BDC-AD8E-C4704FC7EEB3" : [
      "null",
      "4DEDAD07-74B4-4CB9-841C-F6DB1ABDD530"
    ]
  },
  "design" : {
    "showPageMarker" : true,
    "paper" : {
      "leftMargin" : 20,
      "rightMargin" : 20,
      "bottomMargin" : 20,
      "name" : "a4",
      "ori" : true,
      "topMargin" : 20
    },
    "themeName" : "office",
    "connectorPathStyle" : "rounded",
    "autoFrame" : true
  },
  "frame" : [
    [
      0,
      0
    ],
    [
      827,
      1169
    ]
  ],
  "version" : "100",
  "shapes" : [
    {
      "class" : "dia-node",
      "attrs" : "{\n  \"identifier\" : \"ABD84CF1-8974-4C1E-A69C-4AC35BF92641\",\n  \"themeStyle\" : \"style_11\",\n  \"isTemplate\" : false,\n  \"isLocked\" : false,\n  \"shape\" : \"text\",\n  \"isRelative\" : false,\n  \"angle\" : 0,\n  \"privateStyle\" : {\n    \"textAlignment\" : 2,\n    \"textVerticalAlignment\" : 1,\n    \"font\" : \".AppleSystemUIFont,12.0\",\n    \"textColor\" : \"#FFFFFFFF\"\n  },\n  \"position\" : \"{300, 250}\",\n  \"size\" : \"{199.99999999999997, 150}\",\n  \"connectable\" : true,\n  \"value\" : \"Read configuration\\nRead input catalogues\\nBuild data structures\",\n  \"tag\" : 0,\n  \"visible\" : true,\n  \"lockAspectRatio\" : false\n}"
    },
    {
      "children" : "[\n  \"ABD84CF1-8974-4C1E-A69C-4AC35BF92641\"\n]",
      "attrs" : "{\n  \"identifier\" : \"4DEDAD07-74B4-4CB9-841C-F6DB1ABDD530\",\n  \"themeStyle\" : \"variant_1\",\n  \"isTemplate\" : false,\n  \"isLocked\" : false,\n  \"shape\" : \"container2\",\n  \"isRelative\" : false,\n  \"layout\" : \"container\",\n  \"angle\" : 0,\n  \"privateStyle\" : {\n    \"textAlignment\" : 2,\n    \"textColor\" : \"#FFFFFFFF\",\n    \"font\" : \"Helvetica,14.0\"\n  },\n  \"position\" : \"{300, 250}\",\n  \"size\" : \"{200, 150}\",\n  \"connectable\" : true,\n  \"value\" : \"Setup\",\n  \"tag\" : 0,\n  \"visible\" : true,\n  \"lockAspectRatio\" : false\n}",
      "class" : "dia-node"
    },
    {
      "attrs" : "{\n  \"identifier\" : \"51BB04C4-A75E-47D3-A238-AA262D3982C0\",\n  \"themeStyle\" : \"variant_1\",\n  \"isTemplate\" : false,\n  \"isLocked\" : false,\n  \"shape\" : \"container1\",\n  \"isRelative\" : false,\n  \"layout\" : \"container\",\n  \"angle\" : 0,\n  \"privateStyle\" : {\n    \"textAlignment\" : 2,\n    \"textColor\" : \"#FFFFFFFF\",\n    \"font\" : \"Helvetica,14.0\"\n  },\n  \"position\" : \"{300, 450}\",\n  \"size\" : \"{200, 150}\",\n  \"connectable\" : true,\n  \"value\" : \"Pair counting\",\n  \"tag\" : 0,\n  \"visible\" : true,\n  \"lockAspectRatio\" : false\n}",
      "class" : "dia-node"
    },
    {
      "class" : "dia-node",
      "attrs" : "{\n  \"identifier\" : \"C3F5A257-F955-4551-AB93-642A3E7033CF\",\n  \"themeStyle\" : \"variant_1\",\n  \"isTemplate\" : false,\n  \"isLocked\" : false,\n  \"shape\" : \"container1\",\n  \"isRelative\" : false,\n  \"layout\" : \"container\",\n  \"angle\" : 0,\n  \"privateStyle\" : {\n    \"textAlignment\" : 2,\n    \"textColor\" : \"#FFFFFFFF\",\n    \"font\" : \"Helvetica,14.0\"\n  },\n  \"position\" : \"{300, 650}\",\n  \"size\" : \"{200, 150}\",\n  \"connectable\" : true,\n  \"value\" : \"2PCF estimation\",\n  \"tag\" : 0,\n  \"visible\" : true,\n  \"lockAspectRatio\" : false\n}"
    },
    {
      "class" : "dia-node",
      "attrs" : "{\n  \"identifier\" : \"B1BE56BB-235B-4DF2-8F79-49E3E3571FA6\",\n  \"themeStyle\" : \"variant_1\",\n  \"isTemplate\" : false,\n  \"isLocked\" : false,\n  \"shape\" : \"container2\",\n  \"isRelative\" : false,\n  \"layout\" : \"container\",\n  \"angle\" : 0,\n  \"privateStyle\" : {\n    \"textAlignment\" : 2,\n    \"textColor\" : \"#FFFFFFFF\",\n    \"font\" : \"Helvetica,14.0\"\n  },\n  \"position\" : \"{300, 850}\",\n  \"size\" : \"{200, 150}\",\n  \"connectable\" : true,\n  \"value\" : \"Data products\",\n  \"tag\" : 0,\n  \"visible\" : true,\n  \"lockAspectRatio\" : false\n}"
    },
    {
      "attrs" : "{\n  \"points\" : [\n\n  ],\n  \"sourcePoint\" : \"{400, 800}\",\n  \"identifier\" : \"01DD763E-019A-41FA-9026-189062259F07\",\n  \"themeStyle\" : \"edge_11\",\n  \"isTemplate\" : false,\n  \"isLocked\" : false,\n  \"shape\" : \"connector\",\n  \"exitPoint\" : {\n    \"offset\" : \"{0, 0}\",\n    \"direction\" : 0,\n    \"location\" : \"{0, -0.5}\"\n  },\n  \"entryPoint\" : {\n    \"location\" : \"{0, 0.5}\",\n    \"offset\" : \"{0, 0}\",\n    \"direction\" : 0\n  },\n  \"isRelative\" : false,\n  \"privateStyle\" : {\n    \"crossStyle\" : \"round\",\n    \"connectorMode\" : 2\n  },\n  \"targetPoint\" : \"{400, 850}\",\n  \"tag\" : 0,\n  \"visible\" : true\n}",
      "class" : "connector"
    },
    {
      "attrs" : "{\n  \"points\" : [\n\n  ],\n  \"sourcePoint\" : \"{400, 600}\",\n  \"identifier\" : \"D3165E9F-A19B-4581-AC88-F3BBB138BC75\",\n  \"themeStyle\" : \"edge_11\",\n  \"isTemplate\" : false,\n  \"isLocked\" : false,\n  \"shape\" : \"connector\",\n  \"exitPoint\" : {\n    \"offset\" : \"{0, 0}\",\n    \"direction\" : 0,\n    \"location\" : \"{-0.00023437499999999999, -0.46223958333333331}\"\n  },\n  \"entryPoint\" : {\n    \"location\" : \"{0, 0.5}\",\n    \"offset\" : \"{0, 0}\",\n    \"direction\" : 0\n  },\n  \"isRelative\" : false,\n  \"privateStyle\" : {\n    \"connectorMode\" : 2,\n    \"crossStyle\" : \"round\"\n  },\n  \"targetPoint\" : \"{399.953125, 655.6640625}\",\n  \"tag\" : 0,\n  \"visible\" : true\n}",
      "class" : "connector"
    },
    {
      "class" : "connector",
      "attrs" : "{\n  \"points\" : [\n\n  ],\n  \"sourcePoint\" : \"{400, 400}\",\n  \"identifier\" : \"74336879-F3CF-4DEE-8CFE-C1ECF4A31651\",\n  \"themeStyle\" : \"edge_11\",\n  \"isTemplate\" : false,\n  \"isLocked\" : false,\n  \"shape\" : \"connector\",\n  \"exitPoint\" : {\n    \"offset\" : \"{0, 0}\",\n    \"direction\" : 0,\n    \"location\" : \"{0.00060546875, -0.45385416666666667}\"\n  },\n  \"entryPoint\" : {\n    \"location\" : \"{0, 0.5}\",\n    \"offset\" : \"{0, 0}\",\n    \"direction\" : 0\n  },\n  \"isRelative\" : false,\n  \"privateStyle\" : {\n    \"connectorMode\" : 2,\n    \"crossStyle\" : \"round\"\n  },\n  \"targetPoint\" : \"{400.12109375, 456.921875}\",\n  \"tag\" : 0,\n  \"visible\" : true\n}"
    },
    {
      "attrs" : "{\n  \"points\" : [\n\n  ],\n  \"sourcePoint\" : \"{400, 200}\",\n  \"identifier\" : \"19CDED1A-6A94-4BDC-AD8E-C4704FC7EEB3\",\n  \"themeStyle\" : \"edge_11\",\n  \"isTemplate\" : false,\n  \"isLocked\" : false,\n  \"shape\" : \"connector\",\n  \"exitPoint\" : {\n    \"offset\" : \"{0, 0}\",\n    \"direction\" : 0,\n    \"location\" : \"{0, -0.5}\"\n  },\n  \"entryPoint\" : {\n    \"location\" : \"{0, 0}\",\n    \"offset\" : \"{0, 0}\",\n    \"direction\" : 0\n  },\n  \"isRelative\" : false,\n  \"privateStyle\" : {\n    \"crossStyle\" : \"round\",\n    \"connectorMode\" : 2\n  },\n  \"targetPoint\" : \"{400, 250}\",\n  \"tag\" : 0,\n  \"visible\" : true\n}",
      "class" : "connector"
    },
    {
      "attrs" : "{\n  \"identifier\" : \"3E4F00BF-39C0-4D25-945C-D3B00B9B50DE\",\n  \"themeStyle\" : \"style_11\",\n  \"isTemplate\" : false,\n  \"isLocked\" : false,\n  \"shape\" : \"rect\",\n  \"isRelative\" : false,\n  \"angle\" : 0,\n  \"privateStyle\" : {\n    \"strokeColor\" : \"#011993FF\",\n    \"fillMode\" : 0\n  },\n  \"position\" : \"{270, 220}\",\n  \"size\" : \"{260, 810}\",\n  \"connectable\" : true,\n  \"tag\" : 0,\n  \"visible\" : true,\n  \"lockAspectRatio\" : false\n}",
      "class" : "dia-node"
    },
    {
      "attrs" : "{\n  \"identifier\" : \"C9B91499-6FBB-43CA-B95E-BF70CB496523\",\n  \"themeStyle\" : \"style_34\",\n  \"isTemplate\" : false,\n  \"isLocked\" : false,\n  \"isRelative\" : false,\n  \"shape\" : \"rect\",\n  \"angle\" : 0,\n  \"privateStyle\" : {\n    \"textAlignment\" : 2,\n    \"textColor\" : \"#95CBFFFF\",\n    \"font\" : \"Helvetica,18.0\"\n  },\n  \"size\" : \"{200, 150}\",\n  \"position\" : \"{300, 50}\",\n  \"connectable\" : true,\n  \"value\" : \"SEL-ID\",\n  \"tag\" : 0,\n  \"visible\" : true,\n  \"lockAspectRatio\" : false\n}",
      "class" : "dia-node"
    },
    {
      "class" : "dia-node",
      "attrs" : "{\n  \"identifier\" : \"F79380E1-CD94-4DFA-89BE-357BE842E15A\",\n  \"themeStyle\" : \"style_11\",\n  \"isTemplate\" : false,\n  \"isLocked\" : false,\n  \"isRelative\" : false,\n  \"shape\" : \"text\",\n  \"angle\" : 0,\n  \"privateStyle\" : {\n    \"textAlignment\" : 2,\n    \"textVerticalAlignment\" : 1,\n    \"font\" : \".AppleSystemUIFont,18.0\",\n    \"textColor\" : \"#005493FF\"\n  },\n  \"size\" : \"{149, 26}\",\n  \"position\" : \"{415.5, 1037}\",\n  \"connectable\" : true,\n  \"value\" : \"2PCF-GC\",\n  \"tag\" : 0,\n  \"visible\" : true,\n  \"lockAspectRatio\" : false\n}"
    },
    {
      "class" : "dia-node",
      "attrs" : "{\n  \"identifier\" : \"6B0E80A8-C678-4B84-BDAE-DF4EA577A1AE\",\n  \"themeStyle\" : \"style_11\",\n  \"isTemplate\" : false,\n  \"isLocked\" : false,\n  \"isRelative\" : false,\n  \"shape\" : \"text\",\n  \"angle\" : 0,\n  \"privateStyle\" : {\n    \"textAlignment\" : 2,\n    \"textVerticalAlignment\" : 1,\n    \"font\" : \".AppleSystemUIFont,12.0\",\n    \"textColor\" : \"#FFFFFFFF\"\n  },\n  \"size\" : \"{200, 150}\",\n  \"position\" : \"{300, 450}\",\n  \"connectable\" : true,\n  \"value\" : \"Compute or read pair counts DxDy, DxRy, RxRy\\n\\nWhen random splitting: split, compute RxRy, and combine \",\n  \"tag\" : 0,\n  \"visible\" : true,\n  \"lockAspectRatio\" : false\n}"
    },
    {
      "class" : "dia-node",
      "attrs" : "{\n  \"identifier\" : \"117BBC65-62C5-4235-A1A2-C682685789E5\",\n  \"themeStyle\" : \"style_11\",\n  \"isTemplate\" : false,\n  \"isLocked\" : false,\n  \"isRelative\" : false,\n  \"shape\" : \"text\",\n  \"angle\" : 0,\n  \"privateStyle\" : {\n    \"textAlignment\" : 2,\n    \"textVerticalAlignment\" : 1,\n    \"font\" : \".AppleSystemUIFont,12.0\",\n    \"textColor\" : \"#FFFFFFFF\"\n  },\n  \"size\" : \"{200, 150}\",\n  \"position\" : \"{300, 650}\",\n  \"connectable\" : true,\n  \"value\" : \"Estimate 2PCF from pair counts\",\n  \"tag\" : 0,\n  \"visible\" : true,\n  \"lockAspectRatio\" : false\n}"
    },
    {
      "class" : "dia-node",
      "attrs" : "{\n  \"identifier\" : \"5394FF33-71AD-4AF0-A562-DAB1C8E490C3\",\n  \"themeStyle\" : \"style_11\",\n  \"isTemplate\" : false,\n  \"isLocked\" : false,\n  \"isRelative\" : false,\n  \"shape\" : \"text\",\n  \"angle\" : 0,\n  \"privateStyle\" : {\n    \"textAlignment\" : 2,\n    \"textVerticalAlignment\" : 1,\n    \"font\" : \".AppleSystemUIFont,12.0\",\n    \"textColor\" : \"#FFFFFFFF\"\n  },\n  \"size\" : \"{198.29687500000003, 150}\",\n  \"position\" : \"{300.8515625, 850}\",\n  \"connectable\" : true,\n  \"value\" : \"Generate data products: 2PCF and pair counts\",\n  \"tag\" : 0,\n  \"visible\" : true,\n  \"lockAspectRatio\" : false\n}"
    }
  ],
  "showsGrids" : true
}
